Adaptive Neural Signal Detection for Massive MIMO

Symbol detection for Massive Multiple-Input Multiple-Output (MIMO) is a challenging problem for which traditional algorithms are either impractical or suffer from performance limitations. Several recently proposed learning-based approaches achieve promising results on simple channel models (e.g., i.i.d. Gaussian). However, their performance degrades significantly on real-world channels with spatial correlation. We propose MMNet, a deep learning MIMO detection scheme that significantly outperforms existing approaches on realistic channels with the same or lower computational complexity. MMNet's design builds on the theory of iterative soft-thresholding algorithms and uses a novel training algorithm that leverages temporal and spectral correlation to accelerate training. Together, these innovations allow MMNet to train online for every realization of the channel. On i.i.d. Gaussian channels, MMNet requires two orders of magnitude fewer operations than existing deep learning schemes but achieves near-optimal performance. On spatially-correlated channels, it achieves the same error rate as the next-best learning scheme (OAMPNet) at 2.5dB lower SNR and with at least 10x less computational complexity. MMNet is also 4--8dB better overall than a classic linear scheme like the minimum mean square error (MMSE) detector.

==> figures/Nt_32/SERvsSNR_fixed_W_M16_correlated.dat <==
x mean max min std p90 p10
18.000000 0.117153 0.178656 0.051466 0.028502 0.155428 0.078791
19.000000 0.069113 0.127391 0.018622 0.024935 0.102014 0.036614
20.000000 0.033252 0.079275 0.005541 0.017001 0.056429 0.013030
21.000000 0.012600 0.039209 0.001409 0.008618 0.023587 0.003273
22.000000 0.003968 0.015331 0.000162 0.003381 0.008890 0.000706
23.000000 0.001125 0.005538 0.000019 0.001157 0.002417 0.000119


==> figures/Nt_32/SERvsSNR_fixed_W_M4_correlated.dat <==
x mean max min std p90 p10
10.000000 0.029122 0.049944 0.012331 0.008827 0.041784 0.018408
11.000000 0.013200 0.027666 0.003975 0.005226 0.020339 0.006786
12.000000 0.005060 0.012250 0.001006 0.002533 0.008776 0.002282
13.000000 0.001648 0.005225 0.000291 0.000996 0.003264 0.000593
14.000000 0.000513 0.001909 0.000000 0.000382 0.001129 0.000134
15.000000 0.000152 0.000709 0.000000 0.000142 0.000313 0.000016
16.000000 0.000050 0.000000 0.000000 0.000000 0.000000 0.000000


==> figures/Nt_32/SERvsSNR_fixed_W_M64_correlated.dat <==
x mean max min std p90 p10
25.000000 0.184443 0.267788 0.074147 0.041332 0.236616 0.128170
26.000000 0.120088 0.208331 0.031069 0.040415 0.173147 0.065655
27.000000 0.064550 0.147975 0.008747 0.032128 0.107097 0.024545
28.000000 0.027435 0.083763 0.001831 0.019104 0.054235 0.006781
29.000000 0.009231 0.039656 0.000331 0.008585 0.020105 0.001390
30.000000 0.002459 0.014028 0.000000 0.002895 0.005859 0.000181


==> figures/Nt_32/SERvsSNR_lin_oamp_M16_correlated.dat <==
x mean max min std p90 p10
18.000000 0.155534 0.202706 0.108666 0.020270 0.182092 0.127341
19.000000 0.119495 0.168044 0.074747 0.020683 0.146570 0.094074
20.000000 0.083822 0.133112 0.045447 0.019613 0.110079 0.057570
21.000000 0.052118 0.096922 0.022516 0.016187 0.073639 0.032805
22.000000 0.028669 0.063459 0.009175 0.011822 0.046161 0.014485
23.000000 0.013816 0.035472 0.003275 0.007320 0.025445 0.006319


==> figures/Nt_32/SERvsSNR_lin_oamp_M4_correlated.dat <==
x mean max min std p90 p10
10.000000 0.045351 0.071100 0.026256 0.009814 0.058653 0.032094
11.000000 0.027880 0.049456 0.014447 0.007729 0.039261 0.018265
12.000000 0.015901 0.031159 0.006728 0.005399 0.023939 0.009783
13.000000 0.008545 0.018694 0.002691 0.003507 0.013173 0.004554
14.000000 0.004397 0.010447 0.000828 0.002212 0.007333 0.002017
15.000000 0.002250 0.006753 0.000331 0.001421 0.004120 0.000887
16.000000 0.001000 0.000000 0.000000 0.000000 0.000000 0.000000


==> figures/Nt_32/SERvsSNR_lin_oamp_M64_correlated.dat <==
x mean max min std p90 p10
25.000000 0.220706 0.285069 0.147913 0.027830 0.257869 0.181705
26.000000 0.177210 0.243563 0.103163 0.029262 0.214405 0.139747
27.000000 0.131331 0.201847 0.066309 0.029306 0.169641 0.094061
28.000000 0.085556 0.152397 0.035266 0.026507 0.121867 0.052827
29.000000 0.047150 0.102300 0.013650 0.020204 0.076987 0.023273
30.000000 0.021780 0.057694 0.003994 0.012374 0.040790 0.008559


==> figures/Nt_32/SERvsSNR_mmse_M16_correlated.dat <==
x mean max min std p90 p10
18.000000 0.211899 0.255603 0.157109 0.019330 0.236996 0.187413
19.000000 0.183701 0.225084 0.132581 0.018483 0.208167 0.158924
20.000000 0.155810 0.197791 0.109172 0.017896 0.179485 0.130712
21.000000 0.129049 0.170006 0.085778 0.016809 0.150955 0.105436
22.000000 0.103545 0.141903 0.064319 0.015473 0.123942 0.083801
23.000000 0.080599 0.114719 0.047844 0.013713 0.099818 0.063030


==> figures/Nt_32/SERvsSNR_mmse_M4_correlated.dat <==
x mean max min std p90 p10
10.000000 0.092877 0.110972 0.073903 0.007727 0.103952 0.082780
11.000000 0.080248 0.098309 0.061806 0.007501 0.091978 0.070091
12.000000 0.068180 0.084666 0.051272 0.007026 0.077833 0.058607
13.000000 0.056901 0.072556 0.042944 0.006461 0.066571 0.048286
14.000000 0.046421 0.061684 0.033297 0.005878 0.054918 0.039007
15.000000 0.036914 0.051013 0.025675 0.005352 0.044092 0.030518
16.000000 0.028522 0.041522 0.018781 0.004720 0.034988 0.022481


==> figures/Nt_32/SERvsSNR_mmse_M64_correlated.dat <==
x mean max min std p90 p10
25.000000 0.264638 0.326050 0.184078 0.027576 0.299717 0.227856
26.000000 0.225401 0.284463 0.151041 0.026360 0.258170 0.190307
27.000000 0.187069 0.246822 0.120641 0.025062 0.218596 0.154396
28.000000 0.150988 0.207237 0.091872 0.023013 0.181509 0.121087
29.000000 0.117531 0.169228 0.066119 0.020635 0.145295 0.092021
30.000000 0.088208 0.132766 0.046581 0.017567 0.111833 0.065977


==> figures/SERvsSNR_AMP_M16_iid.dat <==
x mean max min std p90 p10
9.000000 0.012656 0.022188 0.005625 0.002285 0.015625 0.009687
10.000000 0.005046 0.010938 0.001875 0.001391 0.006875 0.003437
11.000000 0.001790 0.004687 0.000000 0.000790 0.002812 0.000938
12.000000 0.000539 0.001875 0.000000 0.000421 0.000938 0.000000
13.000000 0.000169 0.002188 0.000000 0.000257 0.000625 0.000000
14.000000 0.000072 0.003750 0.000000 0.000283 0.000313 0.000000


==> figures/SERvsSNR_AMP_M4_iid.dat <==
x mean max min std p90 p10
2.000000 0.007809 0.013750 0.004062 0.001651 0.010000 0.005625
3.000000 0.003219 0.007188 0.000313 0.001068 0.004687 0.001875
4.000000 0.001138 0.003750 0.000000 0.000640 0.001875 0.000313
5.000000 0.000348 0.001563 0.000000 0.000323 0.000625 0.000000
6.000000 0.000100 0.000938 0.000000 0.000175 0.000313 0.000000
7.000000 0.000032 0.000625 0.000000 0.000102 0.000000 0.000000


==> figures/SERvsSNR_AMP_M64_iid.dat <==
x mean max min std p90 p10
16.000000 0.007831 0.014687 0.003437 0.001833 0.010312 0.005625
17.000000 0.002794 0.008125 0.000000 0.001087 0.004062 0.001563
18.000000 0.000928 0.005000 0.000000 0.000665 0.001563 0.000313
19.000000 0.000288 0.005000 0.000000 0.000436 0.000625 0.000000
20.000000 0.000119 0.006563 0.000000 0.000374 0.000313 0.000000
21.000000 0.000106 0.005313 0.000000 0.000476 0.000000 0.000000


==> figures/SERvsSNR_BLAST_M16_iid.dat <==
x mean max min std p90 p10
9.000000 0.015487 0.021250 0.010938 0.002309 0.018781 0.012500
10.000000 0.006181 0.010312 0.003437 0.001485 0.008125 0.004375
11.000000 0.002019 0.003750 0.000625 0.000769 0.003125 0.001250
12.000000 0.000494 0.001563 0.000000 0.000410 0.000938 0.000000
13.000000 0.000100 0.000625 0.000000 0.000165 0.000313 0.000000
14.000000 0.000006 0.000313 0.000000 0.000044 0.000000 0.000000


==> figures/SERvsSNR_BLAST_M4_iid.dat <==
x mean max min std p90 p10
2.000000 0.009162 0.012500 0.006250 0.001544 0.011563 0.007188
3.000000 0.003709 0.007188 0.001563 0.001129 0.005313 0.002469
4.000000 0.001216 0.002812 0.000000 0.000607 0.001875 0.000313
5.000000 0.000259 0.001250 0.000000 0.000293 0.000625 0.000000
6.000000 0.000063 0.000313 0.000000 0.000125 0.000313 0.000000
7.000000 0.000006 0.000313 0.000000 0.000044 0.000000 0.000000


==> figures/SERvsSNR_BLAST_M64_iid.dat <==
x mean max min std p90 p10
16.000000 0.009612 0.013437 0.005938 0.001834 0.011906 0.007469
17.000000 0.003150 0.006563 0.000938 0.000968 0.004375 0.001875
18.000000 0.000838 0.002188 0.000000 0.000532 0.001563 0.000281
19.000000 0.000172 0.000938 0.000000 0.000240 0.000625 0.000000
20.000000 0.000028 0.000313 0.000000 0.000089 0.000000 0.000000
21.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> figures/SERvsSNR_ML_M16_correlated_Nt16.dat <==
x mean max min std p90 p10
13.000000 0.008844 0.068750 0.000000 0.012563 0.025000 0.000000
14.000000 0.002375 0.025000 0.000000 0.004963 0.009375 0.000000
15.000000 0.000637 0.025000 0.000000 0.002726 0.000000 0.000000
16.000000 0.000194 0.031250 0.000000 0.003590 0.000000 0.000000
17.000000 4.68749e-05 0. 0. 0. 0. 0.


==> figures/SERvsSNR_ML_M16_correlated_Nt32.dat <==
x mean max min std p90 p10
18.000000 0.043648 0.129375 0.001875 0.029943 0.083312 0.008828
19.000000 0.012758 0.057031 0.000000 0.011255 0.030594 0.000000
20.000000 0.002652 0.017813 0.000000 0.003617 0.007391 0.000000
21.000000 0.000298 0.005313 0.000000 0.000962 0.001266 0.000000
22.000000 0.000036 0.003594 0.000000 0.000358 0.000000 0.000000
23.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> figures/SERvsSNR_ML_M16_iid.dat <==
x mean max min std p90 p10
9.000000 0.012569 0.018125 0.007812 0.002206 0.015656 0.009656
10.000000 0.004763 0.007812 0.001875 0.001359 0.006563 0.003094
11.000000 0.001631 0.003750 0.000000 0.000705 0.002500 0.000938
12.000000 0.000454 0.001563 0.000000 0.000372 0.000938 0.000000
13.000000 0.000097 0.000625 0.000000 0.000164 0.000313 0.000000
14.000000 0.000006 0.000313 0.000000 0.000044 0.000000 0.000000


==> figures/SERvsSNR_ML_M4_correlated_Nt16.dat <==
x mean max min std p90 p10
4.000000 0.015281 0.096875 0.000000 0.015448 0.034688 0.000000
5.000000 0.005531 0.037500 0.000000 0.007614 0.015625 0.000000
6.000000 0.001973 0.018750 0.000000 0.003757 0.006250 0.000000
7.000000 0.000849 0.015625 0.000000 0.002677 0.003125 0.000000
8.000000 0.000281 0.006250 0.000000 0.001091 0.000000 0.000000
9.000000 0.000109 0.006250 0.000000 0.000970 0.000000 0.000000


==> figures/SERvsSNR_ML_M4_correlated_Nt32.dat <==
x mean max min std p90 p10
8.000000 0.030347 0.072344 0.008281 0.013459 0.048594 0.015891
9.000000 0.007719 0.022031 0.000000 0.004791 0.014078 0.001719
10.000000 0.001069 0.006406 0.000000 0.001434 0.002828 0.000000
11.000000 0.000102 0.002812 0.000000 0.000334 0.000313 0.000000
12.000000 0.000019 0.001875 0.000000 0.000189 0.000000 0.000000


==> figures/SERvsSNR_ML_M4_iid.dat <==
x mean max min std p90 p10
2.000000 0.007697 0.012188 0.003750 0.001570 0.009406 0.005938
3.000000 0.003066 0.005625 0.000938 0.001002 0.004375 0.001875
4.000000 0.001069 0.002500 0.000000 0.000598 0.001875 0.000313
5.000000 0.000219 0.001250 0.000000 0.000263 0.000625 0.000000
6.000000 0.000059 0.000313 0.000000 0.000123 0.000313 0.000000
7.000000 0.000006 0.000313 0.000000 0.000044 0.000000 0.000000


==> figures/SERvsSNR_ML_M64_correlated_Nt16.dat <==
x mean max min std p90 p10
20.000000 0.007969 0.146875 0.000000 0.018964 0.021875 0.000000
21.000000 0.002625 0.046875 0.000000 0.007509 0.006563 0.000000
22.000000 0.000563 0.028125 0.000000 0.003042 0.000000 0.000000
23.000000 0.000118 0.003125 0.000000 0.000311 0.000000 0.000000
24.000000 4.062500e-05 0.003125 0.000000 0.000311 0.000000 0.000000
25.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> figures/SERvsSNR_ML_M64_correlated_Nt32.dat <==
x mean max min std p90 p10
25.000000 0.162056 0.302500 0.032969 0.057002 0.230656 0.090469
26.000000 0.074622 0.208438 0.002344 0.044133 0.133844 0.023578
27.000000 0.025083 0.094531 0.000000 0.022075 0.056156 0.002812
28.000000 0.005717 0.042188 0.000000 0.008292 0.013391 0.000000
29.000000 0.000820 0.009844 0.000000 0.002032 0.002844 0.000000
30.000000 0.000131 0.003906 0.000000 0.000605 0.000000 0.000000


==> figures/SERvsSNR_ML_M64_iid.dat <==
x mean max min std p90 p10
16.000000 0.007403 0.012500 0.004062 0.001565 0.009375 0.005625
17.000000 0.002487 0.004687 0.000625 0.000823 0.003750 0.001563
18.000000 0.000625 0.002188 0.000000 0.000428 0.001250 0.000000
19.000000 0.000122 0.000938 0.000000 0.000197 0.000313 0.000000
20.000000 0.000028 0.000313 0.000000 0.000089 0.000000 0.000000
21.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> figures/SERvsSNR_aHt_M16_iid.dat <==
x mean max min std p90 p10
9.000000 0.013090 0.018819 0.009206 0.001816 0.015132 0.010604
10.000000 0.005429 0.008206 0.003313 0.000951 0.006598 0.004175
11.000000 0.001947 0.003613 0.000931 0.000523 0.002632 0.001383
12.000000 0.000620 0.001713 0.000244 0.000270 0.001001 0.000363
13.000000 0.000174 0.000694 0.000050 0.000123 0.000337 0.000068
14.000000 0.000055 0.000319 0.000000 0.000065 0.000131 0.000006


==> figures/SERvsSNR_aHt_M4_iid.dat <==
x mean max min std p90 p10
2.000000 0.007775 0.010487 0.005400 0.000886 0.008851 0.006568
3.000000 0.003197 0.004450 0.002125 0.000443 0.003762 0.002631
4.000000 0.001120 0.001906 0.000581 0.000237 0.001376 0.000869
5.000000 0.000341 0.000800 0.000144 0.000117 0.000469 0.000218
6.000000 0.000088 0.000256 0.000025 0.000050 0.000169 0.000037
7.000000 0.000024 0.000169 0.000000 0.000029 0.000063 0.000006


==> figures/SERvsSNR_aHt_M64_iid.dat <==
x mean max min std p90 p10
16.000000 0.008138 0.014188 0.004794 0.001461 0.009962 0.006331
17.000000 0.002915 0.005650 0.001650 0.000695 0.003744 0.002167
18.000000 0.000890 0.002288 0.000381 0.000302 0.001244 0.000575
19.000000 0.000236 0.001125 0.000063 0.000150 0.000379 0.000112
20.000000 0.000057 0.000250 0.000006 0.000051 0.000133 0.000013
21.000000 0.000012 0.000169 0.000000 0.000022 0.000037 0.000000


==> figures/SERvsSNR_correlated_fixed_W_M16.dat <==
x mean max min std
13.000000 0.038452 0.152434 0.005938 0.026981
14.000000 0.018638 0.106713 0.001906 0.017025
15.000000 0.007892 0.068456 0.000450 0.009407
16.000000 0.002884 0.033962 0.000066 0.004317
17.000000 0.000965 0.016266 0.000000 0.001869
18.000000 0.000296 0.005950 0.000000 0.000669


==> figures/SERvsSNR_correlated_fixed_W_M4.dat <==
x mean max min std
6.000000 0.008957 0.033747 0.001759 0.005522
7.000000 0.003747 0.017556 0.000400 0.002805
8.000000 0.001445 0.008678 0.000116 0.001324
9.000000 0.000512 0.003784 0.000003 0.000560
10.000000 0.000179 0.001497 0.000000 0.000224
11.000000 0.000057 0.000562 0.000000 0.000090


==> figures/SERvsSNR_correlated_fixed_W_M64.dat <==
x mean max min std
20.000000 0.051619 0.218184 0.007434 0.039228
21.000000 0.024974 0.156856 0.001966 0.024997
22.000000 0.010506 0.101291 0.000400 0.013825
23.000000 0.003773 0.054022 0.000034 0.006515
24.000000 0.001174 0.023994 0.000000 0.002648
25.000000 0.000317 0.008081 0.000000 0.000871


==> figures/SERvsSNR_correlated_lin_oamp_M16.dat <==
x mean max min std
13.000000 0.073063 0.187884 0.008741 0.035608
14.000000 0.051105 0.157109 0.003684 0.029329
15.000000 0.034544 0.128844 0.001184 0.023053
16.000000 0.022392 0.096341 0.000297 0.016986
17.000000 0.013990 0.074791 0.000053 0.012290
18.000000 0.008450 0.052828 0.000003 0.008566


==> figures/SERvsSNR_correlated_lin_oamp_M4.dat <==
x mean max min std
6.000000 0.019764 0.050828 0.002956 0.010314
7.000000 0.012744 0.036584 0.001216 0.007535
8.000000 0.008271 0.028053 0.000394 0.005595
9.000000 0.005315 0.020037 0.000100 0.004141
10.000000 0.003391 0.015253 0.000044 0.003090
11.000000 0.002168 0.010509 0.000006 0.002287


==> figures/SERvsSNR_correlated_lin_oamp_M64.dat <==
x mean max min std
20.000000 0.092730 0.257153 0.007712 0.050775
21.000000 0.064716 0.217469 0.002422 0.042232
22.000000 0.042951 0.180706 0.000744 0.032935
23.000000 0.027104 0.139962 0.000094 0.023910
24.000000 0.016278 0.105375 0.000006 0.016592
25.000000 0.009344 0.072381 0.000000 0.011032


==> figures/SERvsSNR_correlated_mmse_M16.dat <==
x mean max min std
13.000000 0.115745 0.235138 0.033331 0.041020
14.000000 0.092444 0.209278 0.019353 0.037811
15.000000 0.071935 0.182113 0.010731 0.033773
16.000000 0.054390 0.157178 0.005547 0.029260
17.000000 0.039788 0.130444 0.002434 0.024510
18.000000 0.028151 0.107544 0.000906 0.019856


==> figures/SERvsSNR_correlated_mmse_M4.dat <==
x mean max min std
6.000000 0.046971 0.091594 0.016113 0.015330
7.000000 0.037069 0.079562 0.009687 0.013919
8.000000 0.028679 0.068441 0.005219 0.012296
9.000000 0.021651 0.058494 0.002750 0.010648
10.000000 0.015829 0.049694 0.001272 0.008961
11.000000 0.011303 0.039837 0.000441 0.007271


==> figures/SERvsSNR_correlated_mmse_M64.dat <==
x mean max min std
20.000000 0.130079 0.294516 0.028119 0.054606
21.000000 0.101468 0.258453 0.015391 0.048670
22.000000 0.077015 0.220994 0.007644 0.042211
23.000000 0.056603 0.187222 0.003706 0.035392
24.000000 0.040091 0.152181 0.001525 0.028487
25.000000 0.027438 0.121972 0.000559 0.022312


==> figures/SERvsSNR_fixed_W_M16_correlated.dat <==
x mean max min std p90 p10
13.000000 0.038452 0.152434 0.005938 0.026981 0.078302 0.009114
14.000000 0.018638 0.106713 0.001906 0.017025 0.044723 0.002907
15.000000 0.007892 0.068456 0.000450 0.009407 0.021347 0.000779
16.000000 0.002884 0.033962 0.000066 0.004317 0.008243 0.000174
17.000000 0.000965 0.016266 0.000000 0.001869 0.003028 0.000025
18.000000 0.000296 0.005950 0.000000 0.000669 0.001007 0.000000


==> figures/SERvsSNR_fixed_W_M4_correlated.dat <==
x mean max min std p90 p10
6.000000 0.008957 0.033747 0.001759 0.005522 0.016572 0.002915
7.000000 0.003747 0.017556 0.000400 0.002805 0.007676 0.000922
8.000000 0.001445 0.008678 0.000116 0.001324 0.003082 0.000256
9.000000 0.000512 0.003784 0.000003 0.000560 0.001205 0.000053
10.000000 0.000179 0.001497 0.000000 0.000224 0.000436 0.000016
11.000000 0.000057 0.000562 0.000000 0.000090 0.000144 0.000000


==> figures/SERvsSNR_fixed_W_M64_correlated.dat <==
x mean max min std p90 p10
20.000000 0.051619 0.218184 0.007434 0.039228 0.104387 0.010987
21.000000 0.024974 0.156856 0.001966 0.024997 0.057936 0.003356
22.000000 0.010506 0.101291 0.000400 0.013825 0.026967 0.000916
23.000000 0.003773 0.054022 0.000034 0.006515 0.010840 0.000181
24.000000 0.001174 0.023994 0.000000 0.002648 0.003900 0.000037
25.000000 0.000317 0.008081 0.000000 0.000871 0.001076 0.000000


==> figures/SERvsSNR_iid_aHt_M16.dat <==
x mean max min std
9.000000 0.013090 0.018819 0.009206 0.001816
10.000000 0.005429 0.008206 0.003313 0.000951
11.000000 0.001947 0.003613 0.000931 0.000523
12.000000 0.000620 0.001713 0.000244 0.000270
13.000000 0.000174 0.000694 0.000050 0.000123
14.000000 0.000055 0.000319 0.000000 0.000065


==> figures/SERvsSNR_iid_aHt_M4.dat <==
x mean max min std
2.000000 0.007775 0.010487 0.005400 0.000886
3.000000 0.003197 0.004450 0.002125 0.000443
4.000000 0.001120 0.001906 0.000581 0.000237
5.000000 0.000341 0.000800 0.000144 0.000117
6.000000 0.000088 0.000256 0.000025 0.000050
7.000000 0.000024 0.000169 0.000000 0.000029


==> figures/SERvsSNR_iid_aHt_M64.dat <==
x mean max min std
16.000000 0.008138 0.014188 0.004794 0.001461
17.000000 0.002915 0.005650 0.001650 0.000695
18.000000 0.000890 0.002288 0.000381 0.000302
19.000000 0.000236 0.001125 0.000063 0.000150
20.000000 0.000057 0.000250 0.000006 0.000051
21.000000 0.000012 0.000169 0.000000 0.000022


==> figures/SERvsSNR_iid_lin_oamp_M16.dat <==
x mean max min std
9.000000 0.012436 0.016706 0.009000 0.001466
10.000000 0.005029 0.006763 0.003281 0.000663
11.000000 0.001720 0.002519 0.000969 0.000307
12.000000 0.000490 0.000856 0.000250 0.000115
13.000000 0.000106 0.000219 0.000044 0.000039
14.000000 0.000019 0.000069 0.000000 0.000013


==> figures/SERvsSNR_iid_lin_oamp_M4.dat <==
x mean max min std
2.000000 0.007781 0.010087 0.005588 0.000889
3.000000 0.003201 0.004319 0.002131 0.000432
4.000000 0.001120 0.001569 0.000606 0.000193
5.000000 0.000326 0.000562 0.000156 0.000077
6.000000 0.000073 0.000138 0.000019 0.000030
7.000000 0.000013 0.000044 0.000000 0.000010


==> figures/SERvsSNR_iid_lin_oamp_M64.dat <==
x mean max min std
16.000000 0.007593 0.010100 0.005225 0.001033
17.000000 0.002656 0.003906 0.001662 0.000415
18.000000 0.000780 0.001225 0.000350 0.000181
19.000000 0.000183 0.000369 0.000063 0.000060
20.000000 0.000036 0.000094 0.000000 0.000019
21.000000 0.000005 0.000025 0.000000 0.000006


==> figures/SERvsSNR_iid_mmse_M16.dat <==
x mean max min std
9.000000 0.022316 0.027875 0.016075 0.002370
10.000000 0.011311 0.014550 0.007531 0.001504
11.000000 0.004970 0.007306 0.003031 0.000818
12.000000 0.001828 0.003050 0.001019 0.000385
13.000000 0.000540 0.000931 0.000244 0.000152
14.000000 0.000123 0.000313 0.000019 0.000051


==> figures/SERvsSNR_iid_mmse_M4.dat <==
x mean max min std
2.000000 0.013485 0.016344 0.009969 0.001328
3.000000 0.006845 0.008531 0.004606 0.000871
4.000000 0.003003 0.004094 0.001856 0.000467
5.000000 0.001110 0.001744 0.000619 0.000233
6.000000 0.000328 0.000581 0.000150 0.000091
7.000000 0.000073 0.000181 0.000006 0.000032


==> figures/SERvsSNR_iid_mmse_M64.dat <==
x mean max min std
16.000000 0.015806 0.020487 0.010656 0.001985
17.000000 0.007161 0.009787 0.004356 0.001122
18.000000 0.002748 0.004506 0.001463 0.000549
19.000000 0.000863 0.001606 0.000369 0.000221
20.000000 0.000208 0.000419 0.000081 0.000073
21.000000 0.000037 0.000125 0.000000 0.000021


==> figures/SERvsSNR_lin_DetNet_M16_iid.dat <==
x mean max min std p90 p10
9.000000 0.022705 0.028569 0.017250 0.002360 0.025552 0.019308
10.000000 0.012088 0.015856 0.008656 0.001530 0.014020 0.009873
11.000000 0.005773 0.008131 0.003800 0.000955 0.006988 0.004467
12.000000 0.002468 0.003775 0.001262 0.000545 0.003195 0.001741
13.000000 0.000921 0.001925 0.000369 0.000284 0.001281 0.000562
14.000000 0.000293 0.000700 0.000106 0.000113 0.000420 0.000150


==> figures/SERvsSNR_lin_DetNet_M4_iid.dat <==
x mean max min std p90 p10
2.000000 0.010160 0.013144 0.007294 0.001078 0.011534 0.008815
3.000000 0.004736 0.006425 0.003331 0.000610 0.005538 0.004015
4.000000 0.001924 0.003081 0.001150 0.000343 0.002351 0.001500
5.000000 0.000668 0.001262 0.000363 0.000164 0.000852 0.000493
6.000000 0.000187 0.000394 0.000056 0.000072 0.000288 0.000100
7.000000 0.000046 0.000144 0.000006 0.000029 0.000088 0.000013


==> figures/SERvsSNR_lin_DetNet_M64_iid.dat <==
x mean max min std p90 p10
16.000000 0.018619 0.024450 0.013019 0.002217 0.021326 0.016142
17.000000 0.009293 0.012756 0.005663 0.001420 0.011133 0.007761
18.000000 0.004091 0.006244 0.002244 0.000770 0.005005 0.003241
19.000000 0.001606 0.002869 0.000763 0.000401 0.002123 0.001163
20.000000 0.000535 0.001075 0.000181 0.000181 0.000819 0.000356
21.000000 0.000160 0.000387 0.000037 0.000069 0.000250 0.000087


==> figures/SERvsSNR_lin_oamp_M16_correlated.dat <==
x mean max min std p90 p10
13.000000 0.073063 0.187884 0.008741 0.035608 0.118049 0.030856
14.000000 0.051105 0.157109 0.003684 0.029329 0.092596 0.016094
15.000000 0.034544 0.128844 0.001184 0.023053 0.066886 0.007806
16.000000 0.022392 0.096341 0.000297 0.016986 0.047889 0.003253
17.000000 0.013990 0.074791 0.000053 0.012290 0.030942 0.001556
18.000000 0.008450 0.052828 0.000003 0.008566 0.020195 0.000490


==> figures/SERvsSNR_lin_oamp_M16_iid.dat <==
x mean max min std p90 p10
9.000000 0.012436 0.016706 0.009000 0.001466 0.014138 0.010459
10.000000 0.005029 0.006763 0.003281 0.000663 0.005885 0.004238
11.000000 0.001720 0.002519 0.000969 0.000307 0.002105 0.001323
12.000000 0.000490 0.000856 0.000250 0.000115 0.000619 0.000350
13.000000 0.000106 0.000219 0.000044 0.000039 0.000162 0.000063
14.000000 0.000019 0.000069 0.000000 0.000013 0.000037 0.000006


==> figures/SERvsSNR_lin_oamp_M4_correlated.dat <==
x mean max min std p90 p10
6.000000 0.019764 0.050828 0.002956 0.010314 0.033101 0.006023
7.000000 0.012744 0.036584 0.001216 0.007535 0.023000 0.003218
8.000000 0.008271 0.028053 0.000394 0.005595 0.016323 0.001620
9.000000 0.005315 0.020037 0.000100 0.004141 0.011187 0.000733
10.000000 0.003391 0.015253 0.000044 0.003090 0.007407 0.000303
11.000000 0.002168 0.010509 0.000006 0.002287 0.005262 0.000118


==> figures/SERvsSNR_lin_oamp_M4_iid.dat <==
x mean max min std p90 p10
2.000000 0.007781 0.010087 0.005588 0.000889 0.008868 0.006640
3.000000 0.003201 0.004319 0.002131 0.000432 0.003749 0.002606
4.000000 0.001120 0.001569 0.000606 0.000193 0.001371 0.000873
5.000000 0.000326 0.000562 0.000156 0.000077 0.000419 0.000238
6.000000 0.000073 0.000138 0.000019 0.000030 0.000119 0.000037
7.000000 0.000013 0.000044 0.000000 0.000010 0.000025 0.000000


==> figures/SERvsSNR_lin_oamp_M64_correlated.dat <==
x mean max min std p90 p10
20.000000 0.092730 0.257153 0.007712 0.050775 0.164946 0.032495
21.000000 0.064716 0.217469 0.002422 0.042232 0.124521 0.017342
22.000000 0.042951 0.180706 0.000744 0.032935 0.089519 0.007156
23.000000 0.027104 0.139962 0.000094 0.023910 0.057383 0.002881
24.000000 0.016278 0.105375 0.000006 0.016592 0.037165 0.001039
25.000000 0.009344 0.072381 0.000000 0.011032 0.023367 0.000301


==> figures/SERvsSNR_lin_oamp_M64_iid.dat <==
x mean max min std p90 p10
16.000000 0.007593 0.010100 0.005225 0.001033 0.008877 0.006287
17.000000 0.002656 0.003906 0.001662 0.000415 0.003200 0.002227
18.000000 0.000780 0.001225 0.000350 0.000181 0.001013 0.000573
19.000000 0.000183 0.000369 0.000063 0.000060 0.000269 0.000112
20.000000 0.000036 0.000094 0.000000 0.000019 0.000063 0.000013
21.000000 0.000005 0.000025 0.000000 0.000006 0.000013 0.000000


==> figures/SERvsSNR_mmse_M16_correlated.dat <==
x mean max min std p90 p10
13.000000 0.115745 0.235138 0.033331 0.041020 0.170551 0.059541
14.000000 0.092444 0.209278 0.019353 0.037811 0.143823 0.041640
15.000000 0.071935 0.182113 0.010731 0.033773 0.119777 0.029194
16.000000 0.054390 0.157178 0.005547 0.029260 0.096529 0.019677
17.000000 0.039788 0.130444 0.002434 0.024510 0.074480 0.011455
18.000000 0.028151 0.107544 0.000906 0.019856 0.057917 0.006327


==> figures/SERvsSNR_mmse_M16_iid.dat <==
x mean max min std p90 p10
9.000000 0.022316 0.027875 0.016075 0.002370 0.025383 0.019686
10.000000 0.011311 0.014550 0.007531 0.001504 0.013192 0.009537
11.000000 0.004970 0.007306 0.003031 0.000818 0.005927 0.004011
12.000000 0.001828 0.003050 0.001019 0.000385 0.002299 0.001374
13.000000 0.000540 0.000931 0.000244 0.000152 0.000753 0.000368
14.000000 0.000123 0.000313 0.000019 0.000051 0.000194 0.000074


==> figures/SERvsSNR_mmse_M4_correlated.dat <==
x mean max min std p90 p10
6.000000 0.046971 0.091594 0.016113 0.015330 0.066344 0.026784
7.000000 0.037069 0.079562 0.009687 0.013919 0.054462 0.019620
8.000000 0.028679 0.068441 0.005219 0.012296 0.044212 0.014007
9.000000 0.021651 0.058494 0.002750 0.010648 0.036589 0.008825
10.000000 0.015829 0.049694 0.001272 0.008961 0.028530 0.005157
11.000000 0.011303 0.039837 0.000441 0.007271 0.021773 0.002976


==> figures/SERvsSNR_mmse_M4_iid.dat <==
x mean max min std p90 p10
2.000000 0.013485 0.016344 0.009969 0.001328 0.015150 0.011789
3.000000 0.006845 0.008531 0.004606 0.000871 0.007938 0.005685
4.000000 0.003003 0.004094 0.001856 0.000467 0.003540 0.002416
5.000000 0.001110 0.001744 0.000619 0.000233 0.001387 0.000855
6.000000 0.000328 0.000581 0.000150 0.000091 0.000451 0.000212
7.000000 0.000073 0.000181 0.000006 0.000032 0.000119 0.000037


==> figures/SERvsSNR_mmse_M64_correlated.dat <==
x mean max min std p90 p10
20.000000 0.130079 0.294516 0.028119 0.054606 0.204421 0.057213
21.000000 0.101468 0.258453 0.015391 0.048670 0.168238 0.038922
22.000000 0.077015 0.220994 0.007644 0.042211 0.138702 0.027175
23.000000 0.056603 0.187222 0.003706 0.035392 0.108383 0.016471
24.000000 0.040091 0.152181 0.001525 0.028487 0.082734 0.009128
25.000000 0.027438 0.121972 0.000559 0.022312 0.060080 0.004537


==> figures/SERvsSNR_mmse_M64_iid.dat <==
x mean max min std p90 p10
16.000000 0.015806 0.020487 0.010656 0.001985 0.018253 0.013661
17.000000 0.007161 0.009787 0.004356 0.001122 0.008477 0.005707
18.000000 0.002748 0.004506 0.001463 0.000549 0.003476 0.002099
19.000000 0.000863 0.001606 0.000369 0.000221 0.001146 0.000611
20.000000 0.000208 0.000419 0.000081 0.000073 0.000306 0.000124
21.000000 0.000037 0.000125 0.000000 0.000021 0.000063 0.000013


==> figures/rawfiles/func_hist_learnW.csv <==
x y z
-3 -1 0
-3 -0.9 0
-3 -0.8 0
-3 -0.7 0
-3 -0.6 1
-3 -0.5 3
-3 -0.4 0
-3 -0.3 0
-3 -0.2 0
-3 -0.1 0
-3 0 0
-3 0.1 0
-3 0.2 0
-3 0.3 0
-3 0.4 0
-3 0.5 0
-3 0.6 0
-3 0.7 0
-3 0.8 0
-3 0.9 0
-3 1 0
-3 1.1 0
-3 1.2 0
-3 1.3 0
-3 1.4 0
-3 1.5 0
-3 1.6 0
-3 1.7 0
-3 1.8 0
-3 1.9 0
-3 2 0
-3 2.1 0
-3 2.2 0
-3 2.3 0
-3 2.4 0
-3 2.5 0
-3 2.6 0
-3 2.7 0
-3 2.8 0
-2.9 -1 0
-2.9 -0.9 0
-2.9 -0.8 0
-2.9 -0.7 0
-2.9 -0.6 4
-2.9 -0.5 5
-2.9 -0.4 1
-2.9 -0.3 0
-2.9 -0.2 0
-2.9 -0.1 0
-2.9 0 0
-2.9 0.1 0
-2.9 0.2 0
-2.9 0.3 0
-2.9 0.4 0
-2.9 0.5 0
-2.9 0.6 0
-2.9 0.7 0
-2.9 0.8 0
-2.9 0.9 0
-2.9 1 0
-2.9 1.1 0
-2.9 1.2 0
-2.9 1.3 0
-2.9 1.4 0
-2.9 1.5 0
-2.9 1.6 0
-2.9 1.7 0
-2.9 1.8 0
-2.9 1.9 0
-2.9 2 0
-2.9 2.1 0
-2.9 2.2 0
-2.9 2.3 0
-2.9 2.4 0
-2.9 2.5 0
-2.9 2.6 0
-2.9 2.7 0
-2.9 2.8 0
-2.8 -1 0
-2.8 -0.9 0
-2.8 -0.8 0
-2.8 -0.7 0
-2.8 -0.6 1
-2.8 -0.5 5
-2.8 -0.4 0
-2.8 -0.3 0
-2.8 -0.2 0
-2.8 -0.1 0
-2.8 0 0
-2.8 0.1 0
-2.8 0.2 0
-2.8 0.3 0
-2.8 0.4 0
-2.8 0.5 0
-2.8 0.6 0
-2.8 0.7 0
-2.8 0.8 0
-2.8 0.9 0
-2.8 1 0
-2.8 1.1 0
-2.8 1.2 0
-2.8 1.3 0
-2.8 1.4 0
-2.8 1.5 0
-2.8 1.6 0
-2.8 1.7 0
-2.8 1.8 0
-2.8 1.9 0
-2.8 2 0
-2.8 2.1 0
-2.8 2.2 0
-2.8 2.3 0
-2.8 2.4 0
-2.8 2.5 0
-2.8 2.6 0
-2.8 2.7 0
-2.8 2.8 0
-2.7 -1 0
-2.7 -0.9 0
-2.7 -0.8 0
-2.7 -0.7 0
-2.7 -0.6 2
-2.7 -0.5 6
-2.7 -0.4 0
-2.7 -0.3 0
-2.7 -0.2 0
-2.7 -0.1 0
-2.7 0 0
-2.7 0.1 0
-2.7 0.2 0
-2.7 0.3 0
-2.7 0.4 0
-2.7 0.5 0
-2.7 0.6 0
-2.7 0.7 0
-2.7 0.8 0
-2.7 0.9 0
-2.7 1 0
-2.7 1.1 0
-2.7 1.2 0
-2.7 1.3 0
-2.7 1.4 0
-2.7 1.5 0
-2.7 1.6 0
-2.7 1.7 0
-2.7 1.8 0
-2.7 1.9 0
-2.7 2 0
-2.7 2.1 0
-2.7 2.2 0
-2.7 2.3 0
-2.7 2.4 0
-2.7 2.5 0
-2.7 2.6 0
-2.7 2.7 0
-2.7 2.8 0
-2.6 -1 0
-2.6 -0.9 0
-2.6 -0.8 0
-2.6 -0.7 0
-2.6 -0.6 2
-2.6 -0.5 19
-2.6 -0.4 1
-2.6 -0.3 0
-2.6 -0.2 0
-2.6 -0.1 0
-2.6 0 0
-2.6 0.1 0
-2.6 0.2 0
-2.6 0.3 0
-2.6 0.4 0
-2.6 0.5 0
-2.6 0.6 0
-2.6 0.7 0
-2.6 0.8 0
-2.6 0.9 0
-2.6 1 0
-2.6 1.1 0
-2.6 1.2 0
-2.6 1.3 0
-2.6 1.4 0
-2.6 1.5 0
-2.6 1.6 0
-2.6 1.7 0
-2.6 1.8 0
-2.6 1.9 0
-2.6 2 0
-2.6 2.1 0
-2.6 2.2 0
-2.6 2.3 0
-2.6 2.4 0
-2.6 2.5 0
-2.6 2.6 0
-2.6 2.7 0
-2.6 2.8 0
-2.5 -1 0
-2.5 -0.9 0
-2.5 -0.8 0
-2.5 -0.7 0
-2.5 -0.6 5
-2.5 -0.5 23
-2.5 -0.4 3
-2.5 -0.3 0
-2.5 -0.2 0
-2.5 -0.1 0
-2.5 0 0
-2.5 0.1 0
-2.5 0.2 0
-2.5 0.3 0
-2.5 0.4 0
-2.5 0.5 0
-2.5 0.6 0
-2.5 0.7 0
-2.5 0.8 0
-2.5 0.9 0
-2.5 1 0
-2.5 1.1 0
-2.5 1.2 0
-2.5 1.3 0
-2.5 1.4 0
-2.5 1.5 0
-2.5 1.6 0
-2.5 1.7 0
-2.5 1.8 0
-2.5 1.9 0
-2.5 2 0
-2.5 2.1 0
-2.5 2.2 0
-2.5 2.3 0
-2.5 2.4 0
-2.5 2.5 0
-2.5 2.6 0
-2.5 2.7 0
-2.5 2.8 0
-2.4 -1 0
-2.4 -0.9 0
-2.4 -0.8 0
-2.4 -0.7 0
-2.4 -0.6 3
-2.4 -0.5 28
-2.4 -0.4 6
-2.4 -0.3 0
-2.4 -0.2 0
-2.4 -0.1 0
-2.4 0 0
-2.4 0.1 0
-2.4 0.2 0
-2.4 0.3 0
-2.4 0.4 0
-2.4 0.5 0
-2.4 0.6 0
-2.4 0.7 0
-2.4 0.8 0
-2.4 0.9 0
-2.4 1 0
-2.4 1.1 0
-2.4 1.2 0
-2.4 1.3 0
-2.4 1.4 0
-2.4 1.5 0
-2.4 1.6 0
-2.4 1.7 0
-2.4 1.8 0
-2.4 1.9 0
-2.4 2 0
-2.4 2.1 0
-2.4 2.2 0
-2.4 2.3 0
-2.4 2.4 0
-2.4 2.5 0
-2.4 2.6 0
-2.4 2.7 0
-2.4 2.8 0
-2.3 -1 0
-2.3 -0.9 0
-2.3 -0.8 0
-2.3 -0.7 0
-2.3 -0.6 6
-2.3 -0.5 31
-2.3 -0.4 7
-2.3 -0.3 0
-2.3 -0.2 0
-2.3 -0.1 0
-2.3 0 0
-2.3 0.1 0
-2.3 0.2 0
-2.3 0.3 0
-2.3 0.4 0
-2.3 0.5 0
-2.3 0.6 0
-2.3 0.7 0
-2.3 0.8 0
-2.3 0.9 0
-2.3 1 0
-2.3 1.1 0
-2.3 1.2 0
-2.3 1.3 0
-2.3 1.4 0
-2.3 1.5 0
-2.3 1.6 0
-2.3 1.7 0
-2.3 1.8 0
-2.3 1.9 0
-2.3 2 0
-2.3 2.1 0
-2.3 2.2 0
-2.3 2.3 0
-2.3 2.4 0
-2.3 2.5 0
-2.3 2.6 0
-2.3 2.7 0
-2.3 2.8 0
-2.2 -1 0
-2.2 -0.9 0
-2.2 -0.8 0
-2.2 -0.7 0
-2.2 -0.6 1
-2.2 -0.5 40
-2.2 -0.4 12
-2.2 -0.3 0
-2.2 -0.2 0
-2.2 -0.1 0
-2.2 0 0
-2.2 0.1 0
-2.2 0.2 0
-2.2 0.3 0
-2.2 0.4 0
-2.2 0.5 0
-2.2 0.6 0
-2.2 0.7 0
-2.2 0.8 0
-2.2 0.9 0
-2.2 1 0
-2.2 1.1 0
-2.2 1.2 0
-2.2 1.3 0
-2.2 1.4 0
-2.2 1.5 0
-2.2 1.6 0
-2.2 1.7 0
-2.2 1.8 0
-2.2 1.9 0
-2.2 2 0
-2.2 2.1 0
-2.2 2.2 0
-2.2 2.3 0
-2.2 2.4 0
-2.2 2.5 0
-2.2 2.6 0
-2.2 2.7 0
-2.2 2.8 0
-2.1 -1 0
-2.1 -0.9 0
-2.1 -0.8 0
-2.1 -0.7 0
-2.1 -0.6 2
-2.1 -0.5 33
-2.1 -0.4 37
-2.1 -0.3 0
-2.1 -0.2 0
-2.1 -0.1 0
-2.1 0 0
-2.1 0.1 0
-2.1 0.2 0
-2.1 0.3 0
-2.1 0.4 0
-2.1 0.5 0
-2.1 0.6 0
-2.1 0.7 0
-2.1 0.8 0
-2.1 0.9 0
-2.1 1 0
-2.1 1.1 0
-2.1 1.2 0
-2.1 1.3 0
-2.1 1.4 0
-2.1 1.5 0
-2.1 1.6 0
-2.1 1.7 0
-2.1 1.8 0
-2.1 1.9 0
-2.1 2 0
-2.1 2.1 0
-2.1 2.2 0
-2.1 2.3 0
-2.1 2.4 0
-2.1 2.5 0
-2.1 2.6 0
-2.1 2.7 0
-2.1 2.8 0
-2 -1 0
-2 -0.9 0
-2 -0.8 0
-2 -0.7 0
-2 -0.6 2
-2 -0.5 18
-2 -0.4 33
-2 -0.3 7
-2 -0.2 0
-2 -0.1 0
-2 0 0
-2 0.1 0
-2 0.2 0
-2 0.3 0
-2 0.4 0
-2 0.5 0
-2 0.6 0
-2 0.7 0
-2 0.8 0
-2 0.9 0
-2 1 0
-2 1.1 0
-2 1.2 0
-2 1.3 0
-2 1.4 0
-2 1.5 0
-2 1.6 0
-2 1.7 0
-2 1.8 0
-2 1.9 0
-2 2 0
-2 2.1 0
-2 2.2 0
-2 2.3 0
-2 2.4 0
-2 2.5 0
-2 2.6 0
-2 2.7 0
-2 2.8 0
-1.9 -1 0
-1.9 -0.9 0
-1.9 -0.8 0
-1.9 -0.7 0
-1.9 -0.6 0
-1.9 -0.5 12
-1.9 -0.4 18
-1.9 -0.3 10
-1.9 -0.2 4
-1.9 -0.1 0
-1.9 0 0
-1.9 0.1 0
-1.9 0.2 0
-1.9 0.3 0
-1.9 0.4 0
-1.9 0.5 0
-1.9 0.6 0
-1.9 0.7 0
-1.9 0.8 0
-1.9 0.9 0
-1.9 1 0
-1.9 1.1 0
-1.9 1.2 0
-1.9 1.3 0
-1.9 1.4 0
-1.9 1.5 0
-1.9 1.6 0
-1.9 1.7 0
-1.9 1.8 0
-1.9 1.9 0
-1.9 2 0
-1.9 2.1 0
-1.9 2.2 0
-1.9 2.3 0
-1.9 2.4 0
-1.9 2.5 0
-1.9 2.6 0
-1.9 2.7 0
-1.9 2.8 0
-1.8 -1 0
-1.8 -0.9 0
-1.8 -0.8 0
-1.8 -0.7 0
-1.8 -0.6 1
-1.8 -0.5 8
-1.8 -0.4 11
-1.8 -0.3 19
-1.8 -0.2 14
-1.8 -0.1 14
-1.8 0 3
-1.8 0.1 1
-1.8 0.2 1
-1.8 0.3 0
-1.8 0.4 0
-1.8 0.5 0
-1.8 0.6 0
-1.8 0.7 0
-1.8 0.8 0
-1.8 0.9 0
-1.8 1 0
-1.8 1.1 0
-1.8 1.2 0
-1.8 1.3 0
-1.8 1.4 0
-1.8 1.5 0
-1.8 1.6 0
-1.8 1.7 0
-1.8 1.8 0
-1.8 1.9 0
-1.8 2 0
-1.8 2.1 0
-1.8 2.2 0
-1.8 2.3 0
-1.8 2.4 0
-1.8 2.5 0
-1.8 2.6 0
-1.8 2.7 0
-1.8 2.8 0
-1.7 -1 0
-1.7 -0.9 0
-1.7 -0.8 0
-1.7 -0.7 0
-1.7 -0.6 0
-1.7 -0.5 4
-1.7 -0.4 5
-1.7 -0.3 9
-1.7 -0.2 9
-1.7 -0.1 11
-1.7 0 5
-1.7 0.1 2
-1.7 0.2 2
-1.7 0.3 1
-1.7 0.4 0
-1.7 0.5 0
-1.7 0.6 0
-1.7 0.7 0
-1.7 0.8 0
-1.7 0.9 0
-1.7 1 0
-1.7 1.1 0
-1.7 1.2 0
-1.7 1.3 0
-1.7 1.4 0
-1.7 1.5 0
-1.7 1.6 0
-1.7 1.7 0
-1.7 1.8 0
-1.7 1.9 0
-1.7 2 0
-1.7 2.1 0
-1.7 2.2 0
-1.7 2.3 0
-1.7 2.4 0
-1.7 2.5 0
-1.7 2.6 0
-1.7 2.7 0
-1.7 2.8 0
-1.6 -1 0
-1.6 -0.9 0
-1.6 -0.8 0
-1.6 -0.7 0
-1.6 -0.6 0
-1.6 -0.5 3
-1.6 -0.4 8
-1.6 -0.3 14
-1.6 -0.2 7
-1.6 -0.1 4
-1.6 0 8
-1.6 0.1 7
-1.6 0.2 3
-1.6 0.3 7
-1.6 0.4 1
-1.6 0.5 2
-1.6 0.6 0
-1.6 0.7 1
-1.6 0.8 0
-1.6 0.9 0
-1.6 1 0
-1.6 1.1 0
-1.6 1.2 0
-1.6 1.3 0
-1.6 1.4 0
-1.6 1.5 0
-1.6 1.6 0
-1.6 1.7 0
-1.6 1.8 0
-1.6 1.9 0
-1.6 2 0
-1.6 2.1 0
-1.6 2.2 0
-1.6 2.3 0
-1.6 2.4 0
-1.6 2.5 0
-1.6 2.6 0
-1.6 2.7 0
-1.6 2.8 0
-1.5 -1 0
-1.5 -0.9 0
-1.5 -0.8 0
-1.5 -0.7 0
-1.5 -0.6 0
-1.5 -0.5 0
-1.5 -0.4 8
-1.5 -0.3 6
-1.5 -0.2 4
-1.5 -0.1 3
-1.5 0 3
-1.5 0.1 3
-1.5 0.2 4
-1.5 0.3 5
-1.5 0.4 3
-1.5 0.5 1
-1.5 0.6 0
-1.5 0.7 0
-1.5 0.8 0
-1.5 0.9 0
-1.5 1 0
-1.5 1.1 0
-1.5 1.2 0
-1.5 1.3 0
-1.5 1.4 0
-1.5 1.5 0
-1.5 1.6 0
-1.5 1.7 0
-1.5 1.8 0
-1.5 1.9 0
-1.5 2 0
-1.5 2.1 0
-1.5 2.2 0
-1.5 2.3 0
-1.5 2.4 0
-1.5 2.5 0
-1.5 2.6 0
-1.5 2.7 0
-1.5 2.8 0
-1.4 -1 0
-1.4 -0.9 0
-1.4 -0.8 0
-1.4 -0.7 0
-1.4 -0.6 0
-1.4 -0.5 0
-1.4 -0.4 1
-1.4 -0.3 5
-1.4 -0.2 7
-1.4 -0.1 5
-1.4 0 2
-1.4 0.1 5
-1.4 0.2 2
-1.4 0.3 2
-1.4 0.4 1
-1.4 0.5 3
-1.4 0.6 1
-1.4 0.7 0
-1.4 0.8 0
-1.4 0.9 0
-1.4 1 0
-1.4 1.1 0
-1.4 1.2 0
-1.4 1.3 0
-1.4 1.4 0
-1.4 1.5 0
-1.4 1.6 0
-1.4 1.7 0
-1.4 1.8 0
-1.4 1.9 0
-1.4 2 0
-1.4 2.1 0
-1.4 2.2 0
-1.4 2.3 0
-1.4 2.4 0
-1.4 2.5 0
-1.4 2.6 0
-1.4 2.7 0
-1.4 2.8 0
-1.3 -1 0
-1.3 -0.9 0
-1.3 -0.8 0
-1.3 -0.7 0
-1.3 -0.6 0
-1.3 -0.5 0
-1.3 -0.4 1
-1.3 -0.3 1
-1.3 -0.2 6
-1.3 -0.1 1
-1.3 0 4
-1.3 0.1 3
-1.3 0.2 1
-1.3 0.3 3
-1.3 0.4 4
-1.3 0.5 1
-1.3 0.6 4
-1.3 0.7 0
-1.3 0.8 0
-1.3 0.9 0
-1.3 1 0
-1.3 1.1 0
-1.3 1.2 0
-1.3 1.3 0
-1.3 1.4 0
-1.3 1.5 0
-1.3 1.6 0
-1.3 1.7 0
-1.3 1.8 0
-1.3 1.9 0
-1.3 2 0
-1.3 2.1 0
-1.3 2.2 0
-1.3 2.3 0
-1.3 2.4 0
-1.3 2.5 0
-1.3 2.6 0
-1.3 2.7 0
-1.3 2.8 0
-1.2 -1 0
-1.2 -0.9 0
-1.2 -0.8 0
-1.2 -0.7 0
-1.2 -0.6 0
-1.2 -0.5 0
-1.2 -0.4 0
-1.2 -0.3 0
-1.2 -0.2 4
-1.2 -0.1 5
-1.2 0 3
-1.2 0.1 3
-1.2 0.2 1
-1.2 0.3 7
-1.2 0.4 2
-1.2 0.5 1
-1.2 0.6 5
-1.2 0.7 2
-1.2 0.8 1
-1.2 0.9 1
-1.2 1 0
-1.2 1.1 0
-1.2 1.2 0
-1.2 1.3 0
-1.2 1.4 0
-1.2 1.5 0
-1.2 1.6 0
-1.2 1.7 0
-1.2 1.8 0
-1.2 1.9 0
-1.2 2 0
-1.2 2.1 0
-1.2 2.2 0
-1.2 2.3 0
-1.2 2.4 0
-1.2 2.5 0
-1.2 2.6 0
-1.2 2.7 0
-1.2 2.8 0
-1.1 -1 0
-1.1 -0.9 0
-1.1 -0.8 0
-1.1 -0.7 0
-1.1 -0.6 0
-1.1 -0.5 0
-1.1 -0.4 0
-1.1 -0.3 1
-1.1 -0.2 1
-1.1 -0.1 4
-1.1 0 1
-1.1 0.1 4
-1.1 0.2 4
-1.1 0.3 2
-1.1 0.4 2
-1.1 0.5 2
-1.1 0.6 0
-1.1 0.7 0
-1.1 0.8 0
-1.1 0.9 1
-1.1 1 0
-1.1 1.1 0
-1.1 1.2 0
-1.1 1.3 0
-1.1 1.4 0
-1.1 1.5 0
-1.1 1.6 0
-1.1 1.7 0
-1.1 1.8 0
-1.1 1.9 0
-1.1 2 0
-1.1 2.1 0
-1.1 2.2 0
-1.1 2.3 0
-1.1 2.4 0
-1.1 2.5 0
-1.1 2.6 0
-1.1 2.7 0
-1.1 2.8 0
-1 -1 0
-1 -0.9 0
-1 -0.8 0
-1 -0.7 0
-1 -0.6 0
-1 -0.5 0
-1 -0.4 0
-1 -0.3 0
-1 -0.2 2
-1 -0.1 2
-1 0 3
-1 0.1 4
-1 0.2 6
-1 0.3 5
-1 0.4 5
-1 0.5 4
-1 0.6 3
-1 0.7 1
-1 0.8 0
-1 0.9 2
-1 1 0
-1 1.1 0
-1 1.2 0
-1 1.3 0
-1 1.4 0
-1 1.5 0
-1 1.6 0
-1 1.7 0
-1 1.8 0
-1 1.9 0
-1 2 0
-1 2.1 0
-1 2.2 0
-1 2.3 0
-1 2.4 0
-1 2.5 0
-1 2.6 0
-1 2.7 0
-1 2.8 0
-0.9 -1 0
-0.9 -0.9 0
-0.9 -0.8 0
-0.9 -0.7 0
-0.9 -0.6 0
-0.9 -0.5 0
-0.9 -0.4 0
-0.9 -0.3 0
-0.9 -0.2 0
-0.9 -0.1 4
-0.9 0 4
-0.9 0.1 4
-0.9 0.2 3
-0.9 0.3 6
-0.9 0.4 4
-0.9 0.5 3
-0.9 0.6 1
-0.9 0.7 0
-0.9 0.8 0
-0.9 0.9 1
-0.9 1 0
-0.9 1.1 1
-0.9 1.2 0
-0.9 1.3 0
-0.9 1.4 0
-0.9 1.5 0
-0.9 1.6 0
-0.9 1.7 0
-0.9 1.8 0
-0.9 1.9 0
-0.9 2 0
-0.9 2.1 0
-0.9 2.2 0
-0.9 2.3 0
-0.9 2.4 0
-0.9 2.5 0
-0.9 2.6 0
-0.9 2.7 0
-0.9 2.8 0
-0.8 -1 0
-0.8 -0.9 0
-0.8 -0.8 0
-0.8 -0.7 0
-0.8 -0.6 0
-0.8 -0.5 0
-0.8 -0.4 0
-0.8 -0.3 1
-0.8 -0.2 5
-0.8 -0.1 3
-0.8 0 5
-0.8 0.1 6
-0.8 0.2 1
-0.8 0.3 2
-0.8 0.4 2
-0.8 0.5 1
-0.8 0.6 1
-0.8 0.7 0
-0.8 0.8 0
-0.8 0.9 0
-0.8 1 0
-0.8 1.1 0
-0.8 1.2 0
-0.8 1.3 0
-0.8 1.4 0
-0.8 1.5 0
-0.8 1.6 0
-0.8 1.7 0
-0.8 1.8 0
-0.8 1.9 0
-0.8 2 0
-0.8 2.1 0
-0.8 2.2 0
-0.8 2.3 0
-0.8 2.4 0
-0.8 2.5 0
-0.8 2.6 0
-0.8 2.7 0
-0.8 2.8 0
-0.7 -1 0
-0.7 -0.9 0
-0.7 -0.8 0
-0.7 -0.7 0
-0.7 -0.6 0
-0.7 -0.5 0
-0.7 -0.4 1
-0.7 -0.3 0
-0.7 -0.2 0
-0.7 -0.1 0
-0.7 0 0
-0.7 0.1 0
-0.7 0.2 0
-0.7 0.3 0
-0.7 0.4 0
-0.7 0.5 0
-0.7 0.6 0
-0.7 0.7 0
-0.7 0.8 0
-0.7 0.9 0
-0.7 1 0
-0.7 1.1 0
-0.7 1.2 0
-0.7 1.3 0
-0.7 1.4 0
-0.7 1.5 0
-0.7 1.6 0
-0.7 1.7 0
-0.7 1.8 0
-0.7 1.9 0
-0.7 2 0
-0.7 2.1 0
-0.7 2.2 0
-0.7 2.3 0
-0.7 2.4 0
-0.7 2.5 0
-0.7 2.6 0
-0.7 2.7 0
-0.7 2.8 0
-0.6 -1 0
-0.6 -0.9 0
-0.6 -0.8 0
-0.6 -0.7 0
-0.6 -0.6 0
-0.6 -0.5 0
-0.6 -0.4 0
-0.6 -0.3 0
-0.6 -0.2 0
-0.6 -0.1 0
-0.6 0 0
-0.6 0.1 0
-0.6 0.2 0
-0.6 0.3 0
-0.6 0.4 0
-0.6 0.5 0
-0.6 0.6 0
-0.6 0.7 0
-0.6 0.8 0
-0.6 0.9 0
-0.6 1 0
-0.6 1.1 0
-0.6 1.2 0
-0.6 1.3 0
-0.6 1.4 0
-0.6 1.5 0
-0.6 1.6 0
-0.6 1.7 0
-0.6 1.8 0
-0.6 1.9 0
-0.6 2 0
-0.6 2.1 0
-0.6 2.2 0
-0.6 2.3 0
-0.6 2.4 0
-0.6 2.5 0
-0.6 2.6 0
-0.6 2.7 0
-0.6 2.8 0
-0.5 -1 0
-0.5 -0.9 0
-0.5 -0.8 0
-0.5 -0.7 0
-0.5 -0.6 0
-0.5 -0.5 0
-0.5 -0.4 0
-0.5 -0.3 0
-0.5 -0.2 0
-0.5 -0.1 0
-0.5 0 0
-0.5 0.1 0
-0.5 0.2 0
-0.5 0.3 0
-0.5 0.4 0
-0.5 0.5 0
-0.5 0.6 0
-0.5 0.7 0
-0.5 0.8 0
-0.5 0.9 0
-0.5 1 0
-0.5 1.1 0
-0.5 1.2 0
-0.5 1.3 0
-0.5 1.4 0
-0.5 1.5 0
-0.5 1.6 0
-0.5 1.7 0
-0.5 1.8 0
-0.5 1.9 0
-0.5 2 0
-0.5 2.1 0
-0.5 2.2 0
-0.5 2.3 0
-0.5 2.4 0
-0.5 2.5 0
-0.5 2.6 0
-0.5 2.7 0
-0.5 2.8 0
-0.4 -1 0
-0.4 -0.9 0
-0.4 -0.8 0
-0.4 -0.7 0
-0.4 -0.6 0
-0.4 -0.5 0
-0.4 -0.4 0
-0.4 -0.3 0
-0.4 -0.2 0
-0.4 -0.1 0
-0.4 0 0
-0.4 0.1 0
-0.4 0.2 0
-0.4 0.3 0
-0.4 0.4 0
-0.4 0.5 0
-0.4 0.6 0
-0.4 0.7 0
-0.4 0.8 0
-0.4 0.9 0
-0.4 1 0
-0.4 1.1 0
-0.4 1.2 0
-0.4 1.3 0
-0.4 1.4 0
-0.4 1.5 0
-0.4 1.6 0
-0.4 1.7 0
-0.4 1.8 0
-0.4 1.9 0
-0.4 2 0
-0.4 2.1 0
-0.4 2.2 0
-0.4 2.3 0
-0.4 2.4 0
-0.4 2.5 0
-0.4 2.6 0
-0.4 2.7 0
-0.4 2.8 0
-0.3 -1 0
-0.3 -0.9 0
-0.3 -0.8 0
-0.3 -0.7 0
-0.3 -0.6 0
-0.3 -0.5 0
-0.3 -0.4 0
-0.3 -0.3 0
-0.3 -0.2 0
-0.3 -0.1 0
-0.3 0 0
-0.3 0.1 0
-0.3 0.2 0
-0.3 0.3 0
-0.3 0.4 0
-0.3 0.5 0
-0.3 0.6 0
-0.3 0.7 0
-0.3 0.8 0
-0.3 0.9 0
-0.3 1 0
-0.3 1.1 0
-0.3 1.2 0
-0.3 1.3 0
-0.3 1.4 0
-0.3 1.5 0
-0.3 1.6 0
-0.3 1.7 0
-0.3 1.8 0
-0.3 1.9 0
-0.3 2 0
-0.3 2.1 0
-0.3 2.2 0
-0.3 2.3 0
-0.3 2.4 0
-0.3 2.5 0
-0.3 2.6 0
-0.3 2.7 0
-0.3 2.8 0
-0.2 -1 0
-0.2 -0.9 0
-0.2 -0.8 0
-0.2 -0.7 0
-0.2 -0.6 0
-0.2 -0.5 0
-0.2 -0.4 0
-0.2 -0.3 0
-0.2 -0.2 0
-0.2 -0.1 0
-0.2 0 0
-0.2 0.1 0
-0.2 0.2 0
-0.2 0.3 0
-0.2 0.4 0
-0.2 0.5 0
-0.2 0.6 0
-0.2 0.7 0
-0.2 0.8 0
-0.2 0.9 0
-0.2 1 0
-0.2 1.1 0
-0.2 1.2 0
-0.2 1.3 0
-0.2 1.4 0
-0.2 1.5 0
-0.2 1.6 0
-0.2 1.7 0
-0.2 1.8 0
-0.2 1.9 0
-0.2 2 0
-0.2 2.1 0
-0.2 2.2 0
-0.2 2.3 0
-0.2 2.4 0
-0.2 2.5 0
-0.2 2.6 0
-0.2 2.7 0
-0.2 2.8 0


==> figures/rawfiles/func_hist_oampW.csv <==
x y z
-3.000000 -1.000000 0.000000
-3.000000 -0.900000 0.000000
-3.000000 -0.800000 0.000000
-3.000000 -0.700000 0.000000
-3.000000 -0.600000 0.000000
-3.000000 -0.500000 0.000000
-3.000000 -0.400000 0.000000
-3.000000 -0.300000 0.000000
-3.000000 -0.200000 0.000000
-3.000000 -0.100000 0.000000
-3.000000 -0.000000 0.000000
-3.000000 0.100000 0.000000
-3.000000 0.200000 0.000000
-3.000000 0.300000 0.000000
-3.000000 0.400000 0.000000
-3.000000 0.500000 0.000000
-3.000000 0.600000 0.000000
-3.000000 0.700000 0.000000
-3.000000 0.800000 0.000000
-3.000000 0.900000 0.000000
-3.000000 1.000000 0.000000
-3.000000 1.100000 0.000000
-3.000000 1.200000 0.000000
-3.000000 1.300000 0.000000
-3.000000 1.400000 0.000000
-3.000000 1.500000 0.000000
-3.000000 1.600000 0.000000
-3.000000 1.700000 0.000000
-3.000000 1.800000 0.000000
-3.000000 1.900000 0.000000
-3.000000 2.000000 0.000000
-3.000000 2.100000 0.000000
-3.000000 2.200000 0.000000
-3.000000 2.300000 0.000000
-3.000000 2.400000 0.000000
-3.000000 2.500000 0.000000
-3.000000 2.600000 0.000000
-3.000000 2.700000 0.000000
-3.000000 2.800000 0.000000
-2.900000 -1.000000 0.000000
-2.900000 -0.900000 0.000000
-2.900000 -0.800000 0.000000
-2.900000 -0.700000 0.000000
-2.900000 -0.600000 0.000000
-2.900000 -0.500000 0.000000
-2.900000 -0.400000 0.000000
-2.900000 -0.300000 0.000000
-2.900000 -0.200000 0.000000
-2.900000 -0.100000 0.000000
-2.900000 -0.000000 0.000000
-2.900000 0.100000 0.000000
-2.900000 0.200000 0.000000
-2.900000 0.300000 0.000000
-2.900000 0.400000 0.000000
-2.900000 0.500000 0.000000
-2.900000 0.600000 0.000000
-2.900000 0.700000 0.000000
-2.900000 0.800000 0.000000
-2.900000 0.900000 0.000000
-2.900000 1.000000 0.000000
-2.900000 1.100000 0.000000
-2.900000 1.200000 0.000000
-2.900000 1.300000 0.000000
-2.900000 1.400000 0.000000
-2.900000 1.500000 0.000000
-2.900000 1.600000 0.000000
-2.900000 1.700000 0.000000
-2.900000 1.800000 0.000000
-2.900000 1.900000 0.000000
-2.900000 2.000000 0.000000
-2.900000 2.100000 0.000000
-2.900000 2.200000 0.000000
-2.900000 2.300000 0.000000
-2.900000 2.400000 0.000000
-2.900000 2.500000 0.000000
-2.900000 2.600000 0.000000
-2.900000 2.700000 0.000000
-2.900000 2.800000 0.000000
-2.800000 -1.000000 0.000000
-2.800000 -0.900000 0.000000
-2.800000 -0.800000 0.000000
-2.800000 -0.700000 0.000000
-2.800000 -0.600000 0.000000
-2.800000 -0.500000 0.000000
-2.800000 -0.400000 0.000000
-2.800000 -0.300000 0.000000
-2.800000 -0.200000 0.000000
-2.800000 -0.100000 0.000000
-2.800000 -0.000000 0.000000
-2.800000 0.100000 0.000000
-2.800000 0.200000 0.000000
-2.800000 0.300000 0.000000
-2.800000 0.400000 0.000000
-2.800000 0.500000 0.000000
-2.800000 0.600000 0.000000
-2.800000 0.700000 0.000000
-2.800000 0.800000 0.000000
-2.800000 0.900000 0.000000
-2.800000 1.000000 0.000000
-2.800000 1.100000 0.000000
-2.800000 1.200000 0.000000
-2.800000 1.300000 0.000000
-2.800000 1.400000 0.000000
-2.800000 1.500000 0.000000
-2.800000 1.600000 0.000000
-2.800000 1.700000 0.000000
-2.800000 1.800000 0.000000
-2.800000 1.900000 0.000000
-2.800000 2.000000 0.000000
-2.800000 2.100000 0.000000
-2.800000 2.200000 0.000000
-2.800000 2.300000 0.000000
-2.800000 2.400000 0.000000
-2.800000 2.500000 0.000000
-2.800000 2.600000 0.000000
-2.800000 2.700000 0.000000
-2.800000 2.800000 0.000000
-2.700000 -1.000000 0.000000
-2.700000 -0.900000 0.000000
-2.700000 -0.800000 0.000000
-2.700000 -0.700000 0.000000
-2.700000 -0.600000 0.000000
-2.700000 -0.500000 0.000000
-2.700000 -0.400000 0.000000
-2.700000 -0.300000 0.000000
-2.700000 -0.200000 0.000000
-2.700000 -0.100000 0.000000
-2.700000 -0.000000 0.000000
-2.700000 0.100000 0.000000
-2.700000 0.200000 0.000000
-2.700000 0.300000 0.000000
-2.700000 0.400000 0.000000
-2.700000 0.500000 0.000000
-2.700000 0.600000 0.000000
-2.700000 0.700000 0.000000
-2.700000 0.800000 0.000000
-2.700000 0.900000 0.000000
-2.700000 1.000000 0.000000
-2.700000 1.100000 0.000000
-2.700000 1.200000 0.000000
-2.700000 1.300000 0.000000
-2.700000 1.400000 0.000000
-2.700000 1.500000 0.000000
-2.700000 1.600000 0.000000
-2.700000 1.700000 0.000000
-2.700000 1.800000 0.000000
-2.700000 1.900000 0.000000
-2.700000 2.000000 0.000000
-2.700000 2.100000 0.000000
-2.700000 2.200000 0.000000
-2.700000 2.300000 0.000000
-2.700000 2.400000 0.000000
-2.700000 2.500000 0.000000
-2.700000 2.600000 0.000000
-2.700000 2.700000 0.000000
-2.700000 2.800000 0.000000
-2.600000 -1.000000 0.000000
-2.600000 -0.900000 0.000000
-2.600000 -0.800000 0.000000
-2.600000 -0.700000 0.000000
-2.600000 -0.600000 0.000000
-2.600000 -0.500000 0.000000
-2.600000 -0.400000 0.000000
-2.600000 -0.300000 0.000000
-2.600000 -0.200000 0.000000
-2.600000 -0.100000 0.000000
-2.600000 -0.000000 0.000000
-2.600000 0.100000 0.000000
-2.600000 0.200000 0.000000
-2.600000 0.300000 0.000000
-2.600000 0.400000 0.000000
-2.600000 0.500000 0.000000
-2.600000 0.600000 0.000000
-2.600000 0.700000 0.000000
-2.600000 0.800000 0.000000
-2.600000 0.900000 0.000000
-2.600000 1.000000 0.000000
-2.600000 1.100000 0.000000
-2.600000 1.200000 0.000000
-2.600000 1.300000 0.000000
-2.600000 1.400000 0.000000
-2.600000 1.500000 0.000000
-2.600000 1.600000 0.000000
-2.600000 1.700000 0.000000
-2.600000 1.800000 0.000000
-2.600000 1.900000 0.000000
-2.600000 2.000000 0.000000
-2.600000 2.100000 0.000000
-2.600000 2.200000 0.000000
-2.600000 2.300000 0.000000
-2.600000 2.400000 0.000000
-2.600000 2.500000 0.000000
-2.600000 2.600000 0.000000
-2.600000 2.700000 0.000000
-2.600000 2.800000 0.000000
-2.500000 -1.000000 0.000000
-2.500000 -0.900000 0.000000
-2.500000 -0.800000 0.000000
-2.500000 -0.700000 0.000000
-2.500000 -0.600000 0.000000
-2.500000 -0.500000 0.000000
-2.500000 -0.400000 0.000000
-2.500000 -0.300000 0.000000
-2.500000 -0.200000 0.000000
-2.500000 -0.100000 0.000000
-2.500000 -0.000000 0.000000
-2.500000 0.100000 0.000000
-2.500000 0.200000 0.000000
-2.500000 0.300000 0.000000
-2.500000 0.400000 0.000000
-2.500000 0.500000 0.000000
-2.500000 0.600000 0.000000
-2.500000 0.700000 0.000000
-2.500000 0.800000 0.000000
-2.500000 0.900000 0.000000
-2.500000 1.000000 0.000000
-2.500000 1.100000 0.000000
-2.500000 1.200000 0.000000
-2.500000 1.300000 0.000000
-2.500000 1.400000 0.000000
-2.500000 1.500000 0.000000
-2.500000 1.600000 0.000000
-2.500000 1.700000 0.000000
-2.500000 1.800000 0.000000
-2.500000 1.900000 0.000000
-2.500000 2.000000 0.000000
-2.500000 2.100000 0.000000
-2.500000 2.200000 0.000000
-2.500000 2.300000 0.000000
-2.500000 2.400000 0.000000
-2.500000 2.500000 0.000000
-2.500000 2.600000 0.000000
-2.500000 2.700000 0.000000
-2.500000 2.800000 0.000000
-2.400000 -1.000000 0.000000
-2.400000 -0.900000 0.000000
-2.400000 -0.800000 0.000000
-2.400000 -0.700000 0.000000
-2.400000 -0.600000 0.000000
-2.400000 -0.500000 0.000000
-2.400000 -0.400000 0.000000
-2.400000 -0.300000 6.000000
-2.400000 -0.200000 1.000000
-2.400000 -0.100000 0.000000
-2.400000 -0.000000 0.000000
-2.400000 0.100000 0.000000
-2.400000 0.200000 0.000000
-2.400000 0.300000 0.000000
-2.400000 0.400000 0.000000
-2.400000 0.500000 0.000000
-2.400000 0.600000 0.000000
-2.400000 0.700000 0.000000
-2.400000 0.800000 0.000000
-2.400000 0.900000 0.000000
-2.400000 1.000000 0.000000
-2.400000 1.100000 0.000000
-2.400000 1.200000 0.000000
-2.400000 1.300000 0.000000
-2.400000 1.400000 0.000000
-2.400000 1.500000 0.000000
-2.400000 1.600000 0.000000
-2.400000 1.700000 0.000000
-2.400000 1.800000 0.000000
-2.400000 1.900000 0.000000
-2.400000 2.000000 0.000000
-2.400000 2.100000 0.000000
-2.400000 2.200000 0.000000
-2.400000 2.300000 0.000000
-2.400000 2.400000 0.000000
-2.400000 2.500000 0.000000
-2.400000 2.600000 0.000000
-2.400000 2.700000 0.000000
-2.400000 2.800000 0.000000
-2.300000 -1.000000 0.000000
-2.300000 -0.900000 0.000000
-2.300000 -0.800000 0.000000
-2.300000 -0.700000 0.000000
-2.300000 -0.600000 0.000000
-2.300000 -0.500000 0.000000
-2.300000 -0.400000 0.000000
-2.300000 -0.300000 1.000000
-2.300000 -0.200000 0.000000
-2.300000 -0.100000 0.000000
-2.300000 -0.000000 0.000000
-2.300000 0.100000 0.000000
-2.300000 0.200000 0.000000
-2.300000 0.300000 0.000000
-2.300000 0.400000 0.000000
-2.300000 0.500000 0.000000
-2.300000 0.600000 0.000000
-2.300000 0.700000 0.000000
-2.300000 0.800000 0.000000
-2.300000 0.900000 0.000000
-2.300000 1.000000 0.000000
-2.300000 1.100000 0.000000
-2.300000 1.200000 0.000000
-2.300000 1.300000 0.000000
-2.300000 1.400000 0.000000
-2.300000 1.500000 0.000000
-2.300000 1.600000 0.000000
-2.300000 1.700000 0.000000
-2.300000 1.800000 0.000000
-2.300000 1.900000 0.000000
-2.300000 2.000000 0.000000
-2.300000 2.100000 0.000000
-2.300000 2.200000 0.000000
-2.300000 2.300000 0.000000
-2.300000 2.400000 0.000000
-2.300000 2.500000 0.000000
-2.300000 2.600000 0.000000
-2.300000 2.700000 0.000000
-2.300000 2.800000 0.000000
-2.200000 -1.000000 0.000000
-2.200000 -0.900000 0.000000
-2.200000 -0.800000 0.000000
-2.200000 -0.700000 0.000000
-2.200000 -0.600000 0.000000
-2.200000 -0.500000 0.000000
-2.200000 -0.400000 0.000000
-2.200000 -0.300000 6.000000
-2.200000 -0.200000 5.000000
-2.200000 -0.100000 0.000000
-2.200000 -0.000000 0.000000
-2.200000 0.100000 0.000000
-2.200000 0.200000 0.000000
-2.200000 0.300000 0.000000
-2.200000 0.400000 0.000000
-2.200000 0.500000 0.000000
-2.200000 0.600000 0.000000
-2.200000 0.700000 0.000000
-2.200000 0.800000 0.000000
-2.200000 0.900000 0.000000
-2.200000 1.000000 0.000000
-2.200000 1.100000 0.000000
-2.200000 1.200000 0.000000
-2.200000 1.300000 0.000000
-2.200000 1.400000 0.000000
-2.200000 1.500000 0.000000
-2.200000 1.600000 0.000000
-2.200000 1.700000 0.000000
-2.200000 1.800000 0.000000
-2.200000 1.900000 0.000000
-2.200000 2.000000 0.000000
-2.200000 2.100000 0.000000
-2.200000 2.200000 0.000000
-2.200000 2.300000 0.000000
-2.200000 2.400000 0.000000
-2.200000 2.500000 0.000000
-2.200000 2.600000 0.000000
-2.200000 2.700000 0.000000
-2.200000 2.800000 0.000000
-2.100000 -1.000000 0.000000
-2.100000 -0.900000 0.000000
-2.100000 -0.800000 0.000000
-2.100000 -0.700000 0.000000
-2.100000 -0.600000 0.000000
-2.100000 -0.500000 0.000000
-2.100000 -0.400000 3.000000
-2.100000 -0.300000 0.000000
-2.100000 -0.200000 3.000000
-2.100000 -0.100000 0.000000
-2.100000 -0.000000 0.000000
-2.100000 0.100000 0.000000
-2.100000 0.200000 0.000000
-2.100000 0.300000 0.000000
-2.100000 0.400000 0.000000
-2.100000 0.500000 0.000000
-2.100000 0.600000 0.000000
-2.100000 0.700000 0.000000
-2.100000 0.800000 0.000000
-2.100000 0.900000 0.000000
-2.100000 1.000000 0.000000
-2.100000 1.100000 0.000000
-2.100000 1.200000 0.000000
-2.100000 1.300000 0.000000
-2.100000 1.400000 0.000000
-2.100000 1.500000 0.000000
-2.100000 1.600000 0.000000
-2.100000 1.700000 0.000000
-2.100000 1.800000 0.000000
-2.100000 1.900000 0.000000
-2.100000 2.000000 0.000000
-2.100000 2.100000 0.000000
-2.100000 2.200000 0.000000
-2.100000 2.300000 0.000000
-2.100000 2.400000 0.000000
-2.100000 2.500000 0.000000
-2.100000 2.600000 0.000000
-2.100000 2.700000 0.000000
-2.100000 2.800000 0.000000
-2.000000 -1.000000 0.000000
-2.000000 -0.900000 0.000000
-2.000000 -0.800000 0.000000
-2.000000 -0.700000 0.000000
-2.000000 -0.600000 0.000000
-2.000000 -0.500000 0.000000
-2.000000 -0.400000 3.000000
-2.000000 -0.300000 4.000000
-2.000000 -0.200000 5.000000
-2.000000 -0.100000 7.000000
-2.000000 -0.000000 1.000000
-2.000000 0.100000 1.000000
-2.000000 0.200000 0.000000
-2.000000 0.300000 0.000000
-2.000000 0.400000 0.000000
-2.000000 0.500000 0.000000
-2.000000 0.600000 0.000000
-2.000000 0.700000 0.000000
-2.000000 0.800000 0.000000
-2.000000 0.900000 0.000000
-2.000000 1.000000 0.000000
-2.000000 1.100000 0.000000
-2.000000 1.200000 0.000000
-2.000000 1.300000 0.000000
-2.000000 1.400000 0.000000
-2.000000 1.500000 0.000000
-2.000000 1.600000 0.000000
-2.000000 1.700000 0.000000
-2.000000 1.800000 0.000000
-2.000000 1.900000 0.000000
-2.000000 2.000000 0.000000
-2.000000 2.100000 0.000000
-2.000000 2.200000 0.000000
-2.000000 2.300000 0.000000
-2.000000 2.400000 0.000000
-2.000000 2.500000 0.000000
-2.000000 2.600000 0.000000
-2.000000 2.700000 0.000000
-2.000000 2.800000 0.000000
-1.900000 -1.000000 0.000000
-1.900000 -0.900000 0.000000
-1.900000 -0.800000 0.000000
-1.900000 -0.700000 0.000000
-1.900000 -0.600000 0.000000
-1.900000 -0.500000 0.000000
-1.900000 -0.400000 0.000000
-1.900000 -0.300000 1.000000
-1.900000 -0.200000 3.000000
-1.900000 -0.100000 2.000000
-1.900000 -0.000000 5.000000
-1.900000 0.100000 3.000000
-1.900000 0.200000 3.000000
-1.900000 0.300000 3.000000
-1.900000 0.400000 0.000000
-1.900000 0.500000 1.000000
-1.900000 0.600000 0.000000
-1.900000 0.700000 0.000000
-1.900000 0.800000 0.000000
-1.900000 0.900000 0.000000
-1.900000 1.000000 0.000000
-1.900000 1.100000 0.000000
-1.900000 1.200000 0.000000
-1.900000 1.300000 0.000000
-1.900000 1.400000 0.000000
-1.900000 1.500000 0.000000
-1.900000 1.600000 0.000000
-1.900000 1.700000 0.000000
-1.900000 1.800000 0.000000
-1.900000 1.900000 0.000000
-1.900000 2.000000 0.000000
-1.900000 2.100000 0.000000
-1.900000 2.200000 0.000000
-1.900000 2.300000 0.000000
-1.900000 2.400000 0.000000
-1.900000 2.500000 0.000000
-1.900000 2.600000 0.000000
-1.900000 2.700000 0.000000
-1.900000 2.800000 0.000000
-1.800000 -1.000000 0.000000
-1.800000 -0.900000 0.000000
-1.800000 -0.800000 0.000000
-1.800000 -0.700000 0.000000
-1.800000 -0.600000 0.000000
-1.800000 -0.500000 0.000000
-1.800000 -0.400000 0.000000
-1.800000 -0.300000 1.000000
-1.800000 -0.200000 0.000000
-1.800000 -0.100000 4.000000
-1.800000 -0.000000 2.000000
-1.800000 0.100000 3.000000
-1.800000 0.200000 6.000000
-1.800000 0.300000 5.000000
-1.800000 0.400000 3.000000
-1.800000 0.500000 1.000000
-1.800000 0.600000 1.000000
-1.800000 0.700000 0.000000
-1.800000 0.800000 0.000000
-1.800000 0.900000 0.000000
-1.800000 1.000000 0.000000
-1.800000 1.100000 0.000000
-1.800000 1.200000 0.000000
-1.800000 1.300000 0.000000
-1.800000 1.400000 0.000000
-1.800000 1.500000 0.000000
-1.800000 1.600000 0.000000
-1.800000 1.700000 0.000000
-1.800000 1.800000 0.000000
-1.800000 1.900000 0.000000
-1.800000 2.000000 0.000000
-1.800000 2.100000 0.000000
-1.800000 2.200000 0.000000
-1.800000 2.300000 0.000000
-1.800000 2.400000 0.000000
-1.800000 2.500000 0.000000
-1.800000 2.600000 0.000000
-1.800000 2.700000 0.000000
-1.800000 2.800000 0.000000
-1.700000 -1.000000 0.000000
-1.700000 -0.900000 0.000000
-1.700000 -0.800000 0.000000
-1.700000 -0.700000 0.000000
-1.700000 -0.600000 0.000000
-1.700000 -0.500000 0.000000
-1.700000 -0.400000 0.000000
-1.700000 -0.300000 0.000000
-1.700000 -0.200000 6.000000
-1.700000 -0.100000 2.000000
-1.700000 -0.000000 1.000000
-1.700000 0.100000 4.000000
-1.700000 0.200000 3.000000
-1.700000 0.300000 3.000000
-1.700000 0.400000 4.000000
-1.700000 0.500000 5.000000
-1.700000 0.600000 2.000000
-1.700000 0.700000 1.000000
-1.700000 0.800000 2.000000
-1.700000 0.900000 0.000000
-1.700000 1.000000 0.000000
-1.700000 1.100000 1.000000
-1.700000 1.200000 0.000000
-1.700000 1.300000 0.000000
-1.700000 1.400000 0.000000
-1.700000 1.500000 0.000000
-1.700000 1.600000 0.000000
-1.700000 1.700000 0.000000
-1.700000 1.800000 0.000000
-1.700000 1.900000 0.000000
-1.700000 2.000000 0.000000
-1.700000 2.100000 0.000000
-1.700000 2.200000 0.000000
-1.700000 2.300000 0.000000
-1.700000 2.400000 0.000000
-1.700000 2.500000 0.000000
-1.700000 2.600000 0.000000
-1.700000 2.700000 0.000000
-1.700000 2.800000 0.000000
-1.600000 -1.000000 0.000000
-1.600000 -0.900000 0.000000
-1.600000 -0.800000 0.000000
-1.600000 -0.700000 0.000000
-1.600000 -0.600000 0.000000
-1.600000 -0.500000 0.000000
-1.600000 -0.400000 0.000000
-1.600000 -0.300000 0.000000
-1.600000 -0.200000 0.000000
-1.600000 -0.100000 0.000000
-1.600000 -0.000000 0.000000
-1.600000 0.100000 0.000000
-1.600000 0.200000 1.000000
-1.600000 0.300000 6.000000
-1.600000 0.400000 5.000000
-1.600000 0.500000 4.000000
-1.600000 0.600000 11.000000
-1.600000 0.700000 3.000000
-1.600000 0.800000 5.000000
-1.600000 0.900000 3.000000
-1.600000 1.000000 1.000000
-1.600000 1.100000 0.000000
-1.600000 1.200000 1.000000
-1.600000 1.300000 0.000000
-1.600000 1.400000 3.000000
-1.600000 1.500000 0.000000
-1.600000 1.600000 0.000000
-1.600000 1.700000 0.000000
-1.600000 1.800000 0.000000
-1.600000 1.900000 0.000000
-1.600000 2.000000 0.000000
-1.600000 2.100000 0.000000
-1.600000 2.200000 0.000000
-1.600000 2.300000 0.000000
-1.600000 2.400000 0.000000
-1.600000 2.500000 0.000000
-1.600000 2.600000 0.000000
-1.600000 2.700000 0.000000
-1.600000 2.800000 0.000000
-1.500000 -1.000000 0.000000
-1.500000 -0.900000 0.000000
-1.500000 -0.800000 0.000000
-1.500000 -0.700000 0.000000
-1.500000 -0.600000 0.000000
-1.500000 -0.500000 0.000000
-1.500000 -0.400000 0.000000
-1.500000 -0.300000 0.000000
-1.500000 -0.200000 0.000000
-1.500000 -0.100000 0.000000
-1.500000 -0.000000 0.000000
-1.500000 0.100000 6.000000
-1.500000 0.200000 2.000000
-1.500000 0.300000 0.000000
-1.500000 0.400000 2.000000
-1.500000 0.500000 2.000000
-1.500000 0.600000 6.000000
-1.500000 0.700000 11.000000
-1.500000 0.800000 18.000000
-1.500000 0.900000 13.000000
-1.500000 1.000000 6.000000
-1.500000 1.100000 13.000000
-1.500000 1.200000 10.000000
-1.500000 1.300000 8.000000
-1.500000 1.400000 3.000000
-1.500000 1.500000 6.000000
-1.500000 1.600000 2.000000
-1.500000 1.700000 2.000000
-1.500000 1.800000 1.000000
-1.500000 1.900000 1.000000
-1.500000 2.000000 0.000000
-1.500000 2.100000 0.000000
-1.500000 2.200000 0.000000
-1.500000 2.300000 0.000000
-1.500000 2.400000 0.000000
-1.500000 2.500000 0.000000
-1.500000 2.600000 0.000000
-1.500000 2.700000 0.000000
-1.500000 2.800000 0.000000
-1.400000 -1.000000 0.000000
-1.400000 -0.900000 0.000000
-1.400000 -0.800000 0.000000
-1.400000 -0.700000 0.000000
-1.400000 -0.600000 0.000000
-1.400000 -0.500000 0.000000
-1.400000 -0.400000 0.000000
-1.400000 -0.300000 0.000000
-1.400000 -0.200000 0.000000
-1.400000 -0.100000 0.000000
-1.400000 -0.000000 0.000000
-1.400000 0.100000 0.000000
-1.400000 0.200000 0.000000
-1.400000 0.300000 0.000000
-1.400000 0.400000 0.000000
-1.400000 0.500000 4.000000
-1.400000 0.600000 6.000000
-1.400000 0.700000 4.000000
-1.400000 0.800000 4.000000
-1.400000 0.900000 5.000000
-1.400000 1.000000 6.000000
-1.400000 1.100000 14.000000
-1.400000 1.200000 14.000000
-1.400000 1.300000 9.000000
-1.400000 1.400000 7.000000
-1.400000 1.500000 5.000000
-1.400000 1.600000 8.000000
-1.400000 1.700000 8.000000
-1.400000 1.800000 5.000000
-1.400000 1.900000 5.000000
-1.400000 2.000000 2.000000
-1.400000 2.100000 1.000000
-1.400000 2.200000 1.000000
-1.400000 2.300000 0.000000
-1.400000 2.400000 0.000000
-1.400000 2.500000 0.000000
-1.400000 2.600000 0.000000
-1.400000 2.700000 0.000000
-1.400000 2.800000 0.000000
-1.300000 -1.000000 0.000000
-1.300000 -0.900000 0.000000
-1.300000 -0.800000 0.000000
-1.300000 -0.700000 0.000000
-1.300000 -0.600000 0.000000
-1.300000 -0.500000 0.000000
-1.300000 -0.400000 0.000000
-1.300000 -0.300000 0.000000
-1.300000 -0.200000 0.000000
-1.300000 -0.100000 0.000000
-1.300000 -0.000000 0.000000
-1.300000 0.100000 0.000000
-1.300000 0.200000 0.000000
-1.300000 0.300000 0.000000
-1.300000 0.400000 0.000000
-1.300000 0.500000 0.000000
-1.300000 0.600000 0.000000
-1.300000 0.700000 6.000000
-1.300000 0.800000 9.000000
-1.300000 0.900000 2.000000
-1.300000 1.000000 4.000000
-1.300000 1.100000 9.000000
-1.300000 1.200000 19.000000
-1.300000 1.300000 15.000000
-1.300000 1.400000 18.000000
-1.300000 1.500000 13.000000
-1.300000 1.600000 14.000000
-1.300000 1.700000 9.000000
-1.300000 1.800000 10.000000
-1.300000 1.900000 6.000000
-1.300000 2.000000 4.000000
-1.300000 2.100000 1.000000
-1.300000 2.200000 1.000000
-1.300000 2.300000 1.000000
-1.300000 2.400000 1.000000
-1.300000 2.500000 0.000000
-1.300000 2.600000 0.000000
-1.300000 2.700000 0.000000
-1.300000 2.800000 0.000000
-1.200000 -1.000000 0.000000
-1.200000 -0.900000 0.000000
-1.200000 -0.800000 0.000000
-1.200000 -0.700000 0.000000
-1.200000 -0.600000 0.000000
-1.200000 -0.500000 0.000000
-1.200000 -0.400000 0.000000
-1.200000 -0.300000 0.000000
-1.200000 -0.200000 0.000000
-1.200000 -0.100000 0.000000
-1.200000 -0.000000 0.000000
-1.200000 0.100000 0.000000
-1.200000 0.200000 0.000000
-1.200000 0.300000 0.000000
-1.200000 0.400000 0.000000
-1.200000 0.500000 0.000000
-1.200000 0.600000 0.000000
-1.200000 0.700000 0.000000
-1.200000 0.800000 0.000000
-1.200000 0.900000 2.000000
-1.200000 1.000000 3.000000
-1.200000 1.100000 5.000000
-1.200000 1.200000 9.000000
-1.200000 1.300000 18.000000
-1.200000 1.400000 18.000000
-1.200000 1.500000 15.000000
-1.200000 1.600000 14.000000
-1.200000 1.700000 15.000000
-1.200000 1.800000 6.000000
-1.200000 1.900000 14.000000
-1.200000 2.000000 10.000000
-1.200000 2.100000 4.000000
-1.200000 2.200000 1.000000
-1.200000 2.300000 1.000000
-1.200000 2.400000 2.000000
-1.200000 2.500000 0.000000
-1.200000 2.600000 0.000000
-1.200000 2.700000 0.000000
-1.200000 2.800000 0.000000
-1.100000 -1.000000 0.000000
-1.100000 -0.900000 0.000000
-1.100000 -0.800000 0.000000
-1.100000 -0.700000 0.000000
-1.100000 -0.600000 0.000000
-1.100000 -0.500000 0.000000
-1.100000 -0.400000 0.000000
-1.100000 -0.300000 0.000000
-1.100000 -0.200000 0.000000
-1.100000 -0.100000 0.000000
-1.100000 -0.000000 0.000000
-1.100000 0.100000 0.000000
-1.100000 0.200000 0.000000
-1.100000 0.300000 0.000000
-1.100000 0.400000 0.000000
-1.100000 0.500000 0.000000
-1.100000 0.600000 0.000000
-1.100000 0.700000 0.000000
-1.100000 0.800000 1.000000
-1.100000 0.900000 1.000000
-1.100000 1.000000 1.000000
-1.100000 1.100000 6.000000
-1.100000 1.200000 11.000000
-1.100000 1.300000 2.000000
-1.100000 1.400000 17.000000
-1.100000 1.500000 17.000000
-1.100000 1.600000 15.000000
-1.100000 1.700000 10.000000
-1.100000 1.800000 15.000000
-1.100000 1.900000 12.000000
-1.100000 2.000000 12.000000
-1.100000 2.100000 13.000000
-1.100000 2.200000 6.000000
-1.100000 2.300000 1.000000
-1.100000 2.400000 2.000000
-1.100000 2.500000 3.000000
-1.100000 2.600000 0.000000
-1.100000 2.700000 0.000000
-1.100000 2.800000 0.000000
-1.000000 -1.000000 0.000000
-1.000000 -0.900000 0.000000
-1.000000 -0.800000 0.000000
-1.000000 -0.700000 0.000000
-1.000000 -0.600000 0.000000
-1.000000 -0.500000 0.000000
-1.000000 -0.400000 0.000000
-1.000000 -0.300000 0.000000
-1.000000 -0.200000 0.000000
-1.000000 -0.100000 0.000000
-1.000000 -0.000000 0.000000
-1.000000 0.100000 0.000000
-1.000000 0.200000 0.000000
-1.000000 0.300000 0.000000
-1.000000 0.400000 0.000000
-1.000000 0.500000 0.000000
-1.000000 0.600000 1.000000
-1.000000 0.700000 1.000000
-1.000000 0.800000 1.000000
-1.000000 0.900000 3.000000
-1.000000 1.000000 3.000000
-1.000000 1.100000 2.000000
-1.000000 1.200000 4.000000
-1.000000 1.300000 3.000000
-1.000000 1.400000 1.000000
-1.000000 1.500000 1.000000
-1.000000 1.600000 2.000000
-1.000000 1.700000 5.000000
-1.000000 1.800000 6.000000
-1.000000 1.900000 8.000000
-1.000000 2.000000 7.000000
-1.000000 2.100000 10.000000
-1.000000 2.200000 0.000000
-1.000000 2.300000 1.000000
-1.000000 2.400000 1.000000
-1.000000 2.500000 1.000000
-1.000000 2.600000 0.000000
-1.000000 2.700000 0.000000
-1.000000 2.800000 0.000000
-0.900000 -1.000000 0.000000
-0.900000 -0.900000 0.000000
-0.900000 -0.800000 0.000000
-0.900000 -0.700000 0.000000
-0.900000 -0.600000 0.000000
-0.900000 -0.500000 0.000000
-0.900000 -0.400000 0.000000
-0.900000 -0.300000 0.000000
-0.900000 -0.200000 0.000000
-0.900000 -0.100000 0.000000
-0.900000 -0.000000 0.000000
-0.900000 0.100000 0.000000
-0.900000 0.200000 0.000000
-0.900000 0.300000 4.000000
-0.900000 0.400000 0.000000
-0.900000 0.500000 1.000000
-0.900000 0.600000 1.000000
-0.900000 0.700000 2.000000
-0.900000 0.800000 2.000000
-0.900000 0.900000 0.000000
-0.900000 1.000000 1.000000
-0.900000 1.100000 1.000000
-0.900000 1.200000 1.000000
-0.900000 1.300000 0.000000
-0.900000 1.400000 0.000000
-0.900000 1.500000 1.000000
-0.900000 1.600000 0.000000
-0.900000 1.700000 0.000000
-0.900000 1.800000 1.000000
-0.900000 1.900000 1.000000
-0.900000 2.000000 1.000000
-0.900000 2.100000 1.000000
-0.900000 2.200000 3.000000
-0.900000 2.300000 0.000000
-0.900000 2.400000 1.000000
-0.900000 2.500000 0.000000
-0.900000 2.600000 0.000000
-0.900000 2.700000 0.000000
-0.900000 2.800000 0.000000
-0.800000 -1.000000 0.000000
-0.800000 -0.900000 0.000000
-0.800000 -0.800000 0.000000
-0.800000 -0.700000 0.000000
-0.800000 -0.600000 0.000000
-0.800000 -0.500000 0.000000
-0.800000 -0.400000 0.000000
-0.800000 -0.300000 0.000000
-0.800000 -0.200000 0.000000
-0.800000 -0.100000 1.000000
-0.800000 -0.000000 0.000000
-0.800000 0.100000 1.000000
-0.800000 0.200000 0.000000
-0.800000 0.300000 0.000000
-0.800000 0.400000 0.000000
-0.800000 0.500000 0.000000
-0.800000 0.600000 0.000000
-0.800000 0.700000 0.000000
-0.800000 0.800000 0.000000
-0.800000 0.900000 0.000000
-0.800000 1.000000 0.000000
-0.800000 1.100000 0.000000
-0.800000 1.200000 0.000000
-0.800000 1.300000 0.000000
-0.800000 1.400000 1.000000
-0.800000 1.500000 0.000000
-0.800000 1.600000 0.000000
-0.800000 1.700000 0.000000
-0.800000 1.800000 0.000000
-0.800000 1.900000 0.000000
-0.800000 2.000000 0.000000
-0.800000 2.100000 0.000000
-0.800000 2.200000 0.000000
-0.800000 2.300000 0.000000
-0.800000 2.400000 0.000000
-0.800000 2.500000 0.000000
-0.800000 2.600000 0.000000
-0.800000 2.700000 0.000000
-0.800000 2.800000 0.000000
-0.700000 -1.000000 0.000000
-0.700000 -0.900000 0.000000
-0.700000 -0.800000 0.000000
-0.700000 -0.700000 0.000000
-0.700000 -0.600000 0.000000
-0.700000 -0.500000 0.000000
-0.700000 -0.400000 0.000000
-0.700000 -0.300000 0.000000
-0.700000 -0.200000 0.000000
-0.700000 -0.100000 0.000000
-0.700000 -0.000000 0.000000
-0.700000 0.100000 0.000000
-0.700000 0.200000 0.000000
-0.700000 0.300000 0.000000
-0.700000 0.400000 0.000000
-0.700000 0.500000 0.000000
-0.700000 0.600000 0.000000
-0.700000 0.700000 0.000000
-0.700000 0.800000 0.000000
-0.700000 0.900000 0.000000
-0.700000 1.000000 0.000000
-0.700000 1.100000 0.000000
-0.700000 1.200000 0.000000
-0.700000 1.300000 0.000000
-0.700000 1.400000 0.000000
-0.700000 1.500000 0.000000
-0.700000 1.600000 0.000000
-0.700000 1.700000 0.000000
-0.700000 1.800000 0.000000
-0.700000 1.900000 0.000000
-0.700000 2.000000 0.000000
-0.700000 2.100000 0.000000
-0.700000 2.200000 0.000000
-0.700000 2.300000 0.000000
-0.700000 2.400000 0.000000
-0.700000 2.500000 0.000000
-0.700000 2.600000 0.000000
-0.700000 2.700000 0.000000
-0.700000 2.800000 0.000000
-0.600000 -1.000000 0.000000
-0.600000 -0.900000 0.000000
-0.600000 -0.800000 0.000000
-0.600000 -0.700000 0.000000
-0.600000 -0.600000 0.000000
-0.600000 -0.500000 0.000000
-0.600000 -0.400000 0.000000
-0.600000 -0.300000 0.000000
-0.600000 -0.200000 0.000000
-0.600000 -0.100000 0.000000
-0.600000 -0.000000 0.000000
-0.600000 0.100000 0.000000
-0.600000 0.200000 0.000000
-0.600000 0.300000 0.000000
-0.600000 0.400000 0.000000
-0.600000 0.500000 0.000000
-0.600000 0.600000 0.000000
-0.600000 0.700000 0.000000
-0.600000 0.800000 0.000000
-0.600000 0.900000 0.000000
-0.600000 1.000000 0.000000
-0.600000 1.100000 0.000000
-0.600000 1.200000 0.000000
-0.600000 1.300000 0.000000
-0.600000 1.400000 0.000000
-0.600000 1.500000 0.000000
-0.600000 1.600000 0.000000
-0.600000 1.700000 0.000000
-0.600000 1.800000 0.000000
-0.600000 1.900000 0.000000
-0.600000 2.000000 0.000000
-0.600000 2.100000 0.000000
-0.600000 2.200000 0.000000
-0.600000 2.300000 0.000000
-0.600000 2.400000 0.000000
-0.600000 2.500000 0.000000
-0.600000 2.600000 0.000000
-0.600000 2.700000 0.000000
-0.600000 2.800000 0.000000
-0.500000 -1.000000 0.000000
-0.500000 -0.900000 0.000000
-0.500000 -0.800000 0.000000
-0.500000 -0.700000 0.000000
-0.500000 -0.600000 0.000000
-0.500000 -0.500000 0.000000
-0.500000 -0.400000 0.000000
-0.500000 -0.300000 0.000000
-0.500000 -0.200000 0.000000
-0.500000 -0.100000 0.000000
-0.500000 -0.000000 0.000000
-0.500000 0.100000 0.000000
-0.500000 0.200000 0.000000
-0.500000 0.300000 0.000000
-0.500000 0.400000 0.000000
-0.500000 0.500000 0.000000
-0.500000 0.600000 0.000000
-0.500000 0.700000 0.000000
-0.500000 0.800000 0.000000
-0.500000 0.900000 0.000000
-0.500000 1.000000 0.000000
-0.500000 1.100000 0.000000
-0.500000 1.200000 0.000000
-0.500000 1.300000 0.000000
-0.500000 1.400000 0.000000
-0.500000 1.500000 0.000000
-0.500000 1.600000 0.000000
-0.500000 1.700000 0.000000
-0.500000 1.800000 0.000000
-0.500000 1.900000 0.000000
-0.500000 2.000000 0.000000
-0.500000 2.100000 0.000000
-0.500000 2.200000 0.000000
-0.500000 2.300000 0.000000
-0.500000 2.400000 0.000000
-0.500000 2.500000 0.000000
-0.500000 2.600000 0.000000
-0.500000 2.700000 0.000000
-0.500000 2.800000 0.000000
-0.400000 -1.000000 0.000000
-0.400000 -0.900000 0.000000
-0.400000 -0.800000 0.000000
-0.400000 -0.700000 0.000000
-0.400000 -0.600000 0.000000
-0.400000 -0.500000 0.000000
-0.400000 -0.400000 0.000000
-0.400000 -0.300000 0.000000
-0.400000 -0.200000 0.000000
-0.400000 -0.100000 0.000000
-0.400000 -0.000000 0.000000
-0.400000 0.100000 0.000000
-0.400000 0.200000 0.000000
-0.400000 0.300000 0.000000
-0.400000 0.400000 0.000000
-0.400000 0.500000 0.000000
-0.400000 0.600000 0.000000
-0.400000 0.700000 0.000000
-0.400000 0.800000 0.000000
-0.400000 0.900000 0.000000
-0.400000 1.000000 0.000000
-0.400000 1.100000 0.000000
-0.400000 1.200000 0.000000
-0.400000 1.300000 0.000000
-0.400000 1.400000 0.000000
-0.400000 1.500000 0.000000
-0.400000 1.600000 0.000000
-0.400000 1.700000 0.000000
-0.400000 1.800000 0.000000
-0.400000 1.900000 0.000000
-0.400000 2.000000 0.000000
-0.400000 2.100000 0.000000
-0.400000 2.200000 0.000000
-0.400000 2.300000 0.000000
-0.400000 2.400000 0.000000
-0.400000 2.500000 0.000000
-0.400000 2.600000 0.000000
-0.400000 2.700000 0.000000
-0.400000 2.800000 0.000000
-0.300000 -1.000000 0.000000
-0.300000 -0.900000 0.000000
-0.300000 -0.800000 0.000000
-0.300000 -0.700000 0.000000
-0.300000 -0.600000 0.000000
-0.300000 -0.500000 0.000000
-0.300000 -0.400000 0.000000
-0.300000 -0.300000 0.000000
-0.300000 -0.200000 0.000000
-0.300000 -0.100000 0.000000
-0.300000 -0.000000 0.000000
-0.300000 0.100000 0.000000
-0.300000 0.200000 0.000000
-0.300000 0.300000 0.000000
-0.300000 0.400000 0.000000
-0.300000 0.500000 0.000000
-0.300000 0.600000 0.000000
-0.300000 0.700000 0.000000
-0.300000 0.800000 0.000000
-0.300000 0.900000 0.000000
-0.300000 1.000000 0.000000
-0.300000 1.100000 0.000000
-0.300000 1.200000 0.000000
-0.300000 1.300000 0.000000
-0.300000 1.400000 0.000000
-0.300000 1.500000 0.000000
-0.300000 1.600000 0.000000
-0.300000 1.700000 0.000000
-0.300000 1.800000 0.000000
-0.300000 1.900000 0.000000
-0.300000 2.000000 0.000000
-0.300000 2.100000 0.000000
-0.300000 2.200000 0.000000
-0.300000 2.300000 0.000000
-0.300000 2.400000 0.000000
-0.300000 2.500000 0.000000
-0.300000 2.600000 0.000000
-0.300000 2.700000 0.000000
-0.300000 2.800000 0.000000
-0.200000 -1.000000 0.000000
-0.200000 -0.900000 0.000000
-0.200000 -0.800000 0.000000
-0.200000 -0.700000 0.000000
-0.200000 -0.600000 0.000000
-0.200000 -0.500000 0.000000
-0.200000 -0.400000 0.000000
-0.200000 -0.300000 0.000000
-0.200000 -0.200000 0.000000
-0.200000 -0.100000 0.000000
-0.200000 -0.000000 0.000000
-0.200000 0.100000 0.000000
-0.200000 0.200000 0.000000
-0.200000 0.300000 0.000000
-0.200000 0.400000 0.000000
-0.200000 0.500000 0.000000
-0.200000 0.600000 0.000000
-0.200000 0.700000 0.000000
-0.200000 0.800000 0.000000
-0.200000 0.900000 0.000000
-0.200000 1.000000 0.000000
-0.200000 1.100000 0.000000
-0.200000 1.200000 0.000000
-0.200000 1.300000 0.000000
-0.200000 1.400000 0.000000
-0.200000 1.500000 0.000000
-0.200000 1.600000 0.000000
-0.200000 1.700000 0.000000
-0.200000 1.800000 0.000000
-0.200000 1.900000 0.000000
-0.200000 2.000000 0.000000
-0.200000 2.100000 0.000000
-0.200000 2.200000 0.000000
-0.200000 2.300000 0.000000
-0.200000 2.400000 0.000000
-0.200000 2.500000 0.000000
-0.200000 2.600000 0.000000
-0.200000 2.700000 0.000000
-0.200000 2.800000 0.000000


==> figures/temp_SERvsSNR_correlated_fixed_W_M64.dat <==
x mean max min std
20.000000 0.051599 0.217081 0.007400 0.038930
21.000000 0.025030 0.155625 0.001719 0.024643
22.000000 0.010537 0.098600 0.000419 0.013595
23.000000 0.003712 0.051219 0.000044 0.006245
24.000000 0.001235 0.022769 0.000000 0.002625
25.000000 0.000368 0.008381 0.000000 0.001083

